A Dynamical Systems Approach to The Fourth Painleve Equation

We use methods from dynamical systems to study the fourth Painleve equation PIV. Our starting point is the symmetric form of PIV, to which the Poincare compactification is applied. The motion on the sphere at infinity can be completely characterized. There are fourteen fixed points, which are classified into three different types. Generic orbits of the full system are curves from one of four asymptotically unstable points to one of four asymptotically stable points, with the set of allowed transitions depending on the values of the parameters. This allows us to give a qualitative description of a generic real solution of PIV.

==> C1.csv <==
a,b
-0.664952041,-0.559096363
-0.713303334,-0.50459867
-0.754064967,-0.445222984
-0.786993125,-0.381272323
-0.811928036,-0.313096474
-0.828789026,-0.241103611
-0.837571039,-0.165771541
-0.838343008,-0.087657236
-0.831247961,-0.007403264
-0.816503794,0.074260428
-0.794403496,0.156520636
-0.765313558,0.23849146
-0.729669343,0.319230746
-0.687966667,0.397762558
-0.640750257,0.473103774
-0.588599242,0.54429145
-0.532110794,0.610409026
-0.471883367,0.670609351
-0.408501077,0.724132908
-0.342521131,0.770320481
-0.274466156,0.808619666
-0.20482067,0.838586592
-0.134032216,0.859884328
-0.062516877,0.872279509
0.009331679,0.875638738
0.081130724,0.869926288
0.152495881,0.8552032
0.223028622,0.83162856
0.292305621,0.799461743
0.359870066,0.759067467
0.425227303,0.710917931
0.487845575,0.655593332
0.547159178,0.593780043
0.602578825,0.526261639
0.653505883,0.453905146
0.699345645,0.377641712
0.739526357,0.29844237
0.773514373,0.217290582
0.800828804,0.135155849
0.821051642,0.052967798
0.83383518,-0.028404906
0.838905763,-0.108169931
0.836064934,-0.185619985
0.825188996,-0.260135204
0.806228301,-0.331180004
0.779207567,-0.398295761
0.744227259,-0.461090326
0.701468269,-0.519227085
0.651197374,-0.572413501
0.593775824,-0.620391909
0.529666565,-0.662931698
0.459440782,-0.699824882
0.383782547,-0.730884637
0.303488813,-0.755945766
0.219461725,-0.774868233
0.132695199,-0.787541919
0.044255841,-0.793889866
-0.044744209,-0.793872238
-0.133177408,-0.787489434
-0.21993151,-0.774781501
-0.303940818,-0.755824882
-0.384211261,-0.730730496
-0.459841639,-0.699638185
-0.530035768,-0.662713337
-0.594110002,-0.620143037
-0.651493456,-0.572135345
-0.701723948,-0.518920971
-0.744440837,-0.460757775
-0.779377919,-0.397938555
-0.80635481,-0.330800256
-0.825270967,-0.259735006
-0.836102409,-0.185201992
-0.83889937,-0.107737486
-0.833785825,-0.027961725
-0.820960605,0.053417918
-0.800697805,0.135608138
-0.773345381,0.217739684
-0.739321821,0.298883316
-0.699108772,0.378069532
-0.653239541,0.4543141
-0.602286136,0.526646471
-0.54684338,0.594135841
-0.487510312,0.65591543
-0.424875476,0.71120238
-0.359504424,0.759311013
-0.291929398,0.799661101
-0.222644329,0.831781493
-0.152105783,0.855308437
-0.080737187,0.869982342
-0.008936832,0.875644941
0.062910941,0.872235879
0.134423341,0.859791547
0.205206638,0.838445509
0.274844554,0.808431891
0.342889463,0.770088
0.408856667,0.72385841
0.472223224,0.670296237
0.532431525,0.610061305
0.588897503,0.543913487
0.641022908,0.472700272
0.68821075,0.397338662
0.729881897,0.318791991
0.765491646,0.238043457
0.794544351,0.156068591
0.816605179,0.0738092
0.831308103,-0.007848949
0.838360504,-0.088093019
0.837544837,-0.166193584
0.828718485,-0.241508649
0.811812972,-0.313481745
0.786833878,-0.381635485
0.753862287,-0.445561997
0.713058152,-0.504911633
0.664665801,-0.559381638
0.609021817,-0.608706366
0.546562249,-0.652648734
0.477830299,-0.690995363
0.403481657,-0.723553928
0.324284509,-0.750153626
0.241115132,-0.770647856
0.154946102,-0.784918118
0.066827739,-0.792878632
-0.022136697,-0.794480297
-0.110820447,-0.78971298
-0.198104709,-0.778606371
-0.282909075,-0.761228345
-0.364219103,-0.737681486
-0.4411083,-0.708098756
-0.51275307,-0.672639285
-0.578440894,-0.631484798
-0.637572454,-0.584837965
-0.689658663,-0.532923477
-0.734313774,-0.475991702
-0.771248329,-0.414325739
-0.800260373,-0.348250022
-0.82123012,-0.278141946
-0.834114293,-0.204442562
-0.838944181,-0.127667527
-0.83582502,-0.048415307
-0.824936573,0.032628478
-0.806533703,0.11469162
-0.780946011,0.196924347
-0.748574555,0.27840994
-0.709885367,0.358186379
-0.665400426,0.435271426
-0.615683737,0.508688267
-0.561324755,0.577493406
-0.502923418,0.640801886
-0.441073223,0.697807617
-0.376345791,0.747799532
-0.309282301,0.79017042
-0.240387123,0.824420812
-0.170125896,0.850159954
-0.098929673,0.867102605
-0.027202271,0.87506475
0.044669565,0.873961109
0.11630387,0.863803945
0.187310815,0.844701958
0.257280838,0.816863222
0.325774924,0.78059848
0.392318146,0.736324724
0.456397313,0.684567454
0.517462967,0.625959924
0.574936538,0.561237619
0.628221888,0.491227293
0.676720115,0.416830203
0.719845973,0.338999893
0.757045246,0.258717919
0.78780793,0.17696354
0.811683017,0.094689916
0.828286405,0.012798921
0.837306564,-0.067877235
0.838506736,-0.146586672
0.831725507,-0.222665679
0.816875527,-0.295536258
0.793943353,-0.364701695
0.762990857,-0.429737647
0.72415754,-0.490280773
0.677665522,-0.54601735
0.623826903,-0.596673051
0.563051768,-0.642004321
0.4958561,-0.681792135
0.422866316,-0.715838814
0.344822289,-0.743967903
0.262573723,-0.766026229
0.177070266,-0.781887697
0.089344617,-0.791457794
0.000488982,-0.79467731
-0.088372932,-0.791527369
-0.17611716,-0.782026869
-0.261651059,-0.7662339
-0.343940781,-0.74424309
-0.422035598,-0.716180135
-0.495085165,-0.682197641
-0.562348168,-0.642471959
-0.623196334,-0.597200434
-0.677113369,-0.546601897
-0.723688149,-0.490919786
-0.762607082,-0.430427914
-0.793646988,-0.365439392
-0.816667649,-0.296317048

==> C2.csv <==
a,b
-1.420245165,0.390174185
-1.349442499,0.54285475
-1.269310655,0.694071291
-1.181157259,0.841308436
-1.08646507,0.982106105
-0.986793797,1.114229755
-0.883653825,1.235797135
-0.77840252,1.345349671
-0.672169439,1.441857654
-0.565806347,1.524681299
-0.459879602,1.593495024
-0.35468938,1.648197262
-0.250306686,1.688821747
-0.146621029,1.715461046
-0.043392854,1.728207777
0.059693002,1.727114374
0.162973911,1.712176879
0.266756504,1.683333517
0.371263547,1.640489129
0.476580242,1.58355573
0.582602396,1.512515789
0.688989898,1.4275001
0.795131155,1.328878857
0.900129619,1.217348139
1.002817697,1.094003033
1.101804975,0.96037267
1.195566597,0.818400738
1.282547942,0.670367446
1.361285809,0.518752606
1.430510608,0.366066534
1.489217336,0.214675989
1.53669239,0.066652986
1.572498521,-0.076316609
1.596426114,-0.212981273
1.608426988,-0.3425115
1.608543784,-0.464450666
1.596846478,-0.578643979
1.57338169,-0.685158799
1.538140688,-0.784207147
1.491044158,-0.876075309
1.43194499,-0.9610639
1.360647062,-1.039437437
1.27694378,-1.111385116
1.180673921,-1.176991609
1.071792775,-1.236216608
0.950461679,-1.288889215
0.817139466,-1.334713922
0.672678068,-1.373294978
0.518387077,-1.404178186
0.356070836,-1.426904415
0.187992693,-1.441077427
0.016787141,-1.446419238
-0.154700819,-1.442821323
-0.323606015,-1.430356756
-0.487239375,-1.409273476
-0.643254988,-1.379949036
-0.789754987,-1.342835304
-0.925334253,-1.298392052
-1.049056057,-1.247030619
-1.16039007,-1.189068125
-1.259125543,-1.124701183
-1.345274065,-1.05399547
-1.41898025,-0.976889546
-1.480446435,-0.893212329
-1.529874384,-0.802711356
-1.567423393,-0.705089686
-1.593186446,-0.600053671
-1.607185534,-0.487371625
-1.609382157,-0.3669417
-1.599708154,-0.238869222
-1.578110787,-0.103545796
-1.544615119,0.038276534
-1.499393585,0.185430486
-1.442834301,0.336315084
-1.375594382,0.488926803
-1.298622943,0.640946409
-1.213142097,0.789878066
-1.120584234,0.93322194
-1.022496056,1.068646716
-0.920415685,1.194135349
-0.81576915,1.308073641
-0.709772223,1.409282899
-0.603375464,1.496995202
-0.497246833,1.570782687
-0.391777274,1.630474662
-0.287113555,1.676066308
-0.183203324,1.707637006
-0.079846661,1.725285379
0.023250999,1.72908117
0.126425219,1.719041487
0.229999559,1.695123082
0.334232594,1.657239162
0.439264183,1.605292819
0.545062842,1.539233449
0.651376483,1.459129792
0.757692508,1.36525665
0.863215123,1.258185497
0.966868291,1.138864378
1.067333226,1.008667623
1.163120465,0.86939843
1.252672602,0.723230864
1.334481358,0.572592656
1.407198393,0.420003868
1.469719628,0.267900323
1.52122817,0.118473411
1.561193183,-0.02644732
1.589331735,-0.165456354
1.605546731,-0.29757849
1.60985647,-0.422232472
1.602327527,-0.539165664
1.583019471,-0.648376091
1.551946188,-0.750033287
1.509053795,-0.844404667
1.454217565,-0.931791868
1.387255395,-1.012477256
1.307958958,-1.086680552
1.216143451,-1.154526117
1.111713979,-1.216019547
0.994748181,-1.271036006
0.865589372,-1.319322071
0.72494074,-1.360513547
0.57394375,-1.394171012
0.414227711,-1.419830514
0.247901808,-1.437065408
0.077483602,-1.445550455
-0.094235514,-1.445113509
-0.264373788,-1.435763243
-0.43015946,-1.417688665
-0.589109382,-1.391227919
-0.739159067,-1.356814058
-0.878728408,-1.314911046
-1.006720713,-1.265953155
-1.12247189,-1.210294924
-1.225668783,-1.148177538
-1.316254683,-1.079712886
-1.39433715,-1.004883547
-1.460105582,-0.923554382
-1.513767619,-0.83549795
-1.555501109,-0.740428063
-1.585423687,-0.63804367
-1.603582204,-0.528083957
-1.609957798,-0.410393012
-1.604487776,-0.284993652
-1.587107558,-0.152167301
-1.557806948,-0.012531009
-1.516698135,0.132899838
-1.464086031,0.28267507
-1.400528118,0.434927487
-1.326870379,0.587436223
-1.244241989,0.737747775
-1.15401253,0.883345322
-1.05770014,1.021818659
-0.95686007,1.15102571
-0.852969293,1.269203788
-0.74732615,1.375020781
-0.640979985,1.467568396
-0.534698484,1.546308165
-0.42896758,1.610989367
-0.324015761,1.661558266
-0.219855599,1.698073603
-0.116333162,1.720632624
-0.013181311,1.729319895
0.089927084,1.724172091
0.193325976,1.705167652
0.297302984,1.672231735
0.402045966,1.62526544
0.507589996,1.564194193
0.613766279,1.48903545
0.720157822,1.399981084
0.826069695,1.297487798
0.930522935,1.182362327
1.032278723,1.055824961
1.129895463,0.919531664
1.221829542,0.775535455
1.306538926,0.626190326
1.382609638,0.474004813
1.448843223,0.32146394
1.504319186,0.170861051
1.548408402,0.024164219
1.580746291,-0.117067375
1.601178141,-0.251709325
1.609689608,-0.37904733
1.60633687,-0.498720868
1.591187884,-0.610648899
1.564275376,-0.714948834
1.525571459,-0.811861589
1.474975187,-0.901683113
1.412322444,-0.984708231
1.337409435,-1.061183119
1.250036267,-1.131268929
1.15006732,-1.195014983
1.037508908,-1.252343201
0.912599428,-1.303044657
0.775904608,-1.346791372
0.628404405,-1.383165201
0.471554927,-1.411702856
0.307295693,-1.431959877
0.138015987,-1.443565812
-0.033571926,-1.446291384
-0.204595439,-1.440078527
-0.372221811,-1.425055468

==> C3.csv <==
a,b
1.870574275,0.867503084
1.982667181,0.64792124
2.081559031,0.432401275
2.166208467,0.225466437
2.236520575,0.030483237
2.293125199,-0.150452184
2.337100359,-0.316409079
2.369722649,-0.467386036
2.392269597,-0.604034673
2.405901876,-0.727415631
2.411595248,-0.83880186
2.410114041,-0.939541752
2.40200817,-1.030970342
2.387621682,-1.114357199
2.367105002,-1.190879617
2.340426351,-1.261611884
2.30738,-1.327523721
2.267590452,-1.389483008
2.220512476,-1.448259528
2.165428356,-1.504526879
2.101443408,-1.558860527
2.02748241,-1.611731371
1.942292764,-1.663490412
1.844459372,-1.714346254
1.732442223,-1.764332578
1.604650044,-1.813267708
1.4595663,-1.860708258
1.295941891,-1.905907467
1.113063632,-1.947795276
0.911081969,-1.985001015
0.691347334,-2.01594546
0.456658602,-2.039016437
0.211300698,-2.052814564
-0.039225287,-2.056415709
-0.288780663,-2.04956758
-0.531348397,-2.032746365
-0.761756932,-2.007050758
-0.9761762,-1.973973948
-1.172271776,-1.935143037
-1.349104663,-1.892086484
-1.506829062,-1.846087152
-1.646359627,-1.798113556
-1.76905462,-1.748815858
-1.876470656,-1.698549665
-1.970193735,-1.647424645
-2.051730723,-1.595348476
-2.122448967,-1.542064505
-2.183546432,-1.48718256
-2.236041767,-1.430198038
-2.280774011,-1.37050418
-2.31840655,-1.30739739
-2.349431349,-1.240077614
-2.374171088,-1.167645545
-2.392777803,-1.089099016
-2.405227402,-1.003331082
-2.411310249,-0.909133937
-2.410619219,-0.805213653
-2.402537953,-0.690223924
-2.386235058,-0.562828137
-2.360672863,-0.42180246
-2.324644588,-0.266190604
-2.276856106,-0.095516144
-2.216069789,0.089958046
-2.141317702,0.288959449
-2.052167828,0.498997683
-1.94899226,0.716318075
-1.833151582,0.936105861
-1.707003901,1.152961359
-1.573691187,1.361558319
-1.43674053,1.557307245
-1.299599776,1.736831189
-1.165237266,1.898150541
-1.035907316,2.040579526
-0.913073538,2.164459209
-0.797477652,2.270816051
-0.689272154,2.36104779
-0.58817327,2.436685703
-0.493603003,2.49922765
-0.404795911,2.550036136
-0.320881833,2.590286817
-0.240938204,2.620945907
-0.164022088,2.642765556
-0.089186973,2.656287701
-0.015489719,2.661850262
0.058009533,2.659592667
0.132249729,2.649458356
0.208172495,2.631193593
0.286723522,2.604343295
0.368848319,2.56824475
0.455481081,2.522022155
0.547519259,2.464586823
0.645780091,2.394650565
0.750932669,2.310763731
0.863400586,2.211393455
0.983233539,2.095059803
1.109957005,1.960545284
1.242424662,1.807179446
1.378717414,1.635174104
1.516148993,1.445938233
1.651432763,1.242264276
1.781019319,1.028271983
1.901548802,0.809050589
2.010293736,0.590054411
2.10546102,0.376417259
2.186275624,0.172381648
2.252860502,-0.019021642
2.305991852,-0.196024728
2.346823198,-0.357969879
2.376646414,-0.505055091
2.39671824,-0.638063324
2.408154447,-0.758127795
2.41187584,-0.866552829
2.408589382,-0.964690307
2.398789166,-1.053861844
2.382766774,-1.135314025
2.360623108,-1.210197517
2.332279571,-1.279558612
2.29748506,-1.344339605
2.255819225,-1.405381949
2.206691243,-1.463429843
2.149336832,-1.519131214
2.082813463,-1.573034771
2.005998274,-1.625581061
1.917593205,-1.677085959
1.816145022,-1.727715243
1.700091189,-1.77745077
1.567845631,-1.826044148
1.417940109,-1.872974761
1.249239402,-1.917411757
1.061227647,-1.95820036
0.854340465,-1.993901874
0.630297348,-2.022907361
0.39229818,-2.043635847
0.144991586,-2.054789735
-0.105884454,-2.055608891
-0.354146782,-2.046035721
-0.593939682,-2.026728176
-0.820412835,-1.998915254
-1.030128865,-1.964151803
-1.221147363,-1.924057125
-1.392850175,-1.880105919
-1.545628189,-1.83350145
-1.680541031,-1.785126003
-1.799020471,-1.735546933
-1.902645115,-1.68505068
-1.992988243,-1.6336889
-2.071523906,-1.581322507
-2.139576408,-1.527656687
-2.198296288,-1.472269622
-2.248654393,-1.41462838
-2.29144265,-1.354100225
-2.32727844,-1.289956116
-2.356608717,-1.221369848
-2.379711149,-1.147415166
-2.396691685,-1.067062106
-2.407477958,-0.97917623
-2.411809077,-0.882524787
-2.409223317,-0.775795712
-2.399047321,-0.657637739
-2.380393385,-0.526731964
-2.352172968,-0.381908421
-2.313146847,-0.222315083
-2.262019148,-0.047645915
-2.197599236,0.141594993
-2.119035484,0.343823478
-2.026084046,0.556213069
-1.919368028,0.774693215
-1.800520655,0.994237778
-1.672138712,1.209399241
-1.537510033,1.414986623
-1.4001858,1.606697593
-1.263520152,1.781520947
-1.130308393,1.937839104
-1.002593355,2.07527229
-0.881637468,2.194375701
-0.768010962,2.296301785
-0.661735772,2.382505391
-0.562437652,2.45452185
-0.469478562,2.513820161
-0.382059123,2.561717029
-0.299291285,2.599333722
-0.220244256,2.627579482
-0.143973381,2.647150038
-0.069532375,2.658532534
0.00402069,2.662011687
0.077625148,2.657674742
0.152220462,2.645412973
0.228749316,2.624919721
0.308157883,2.595685381
0.39139034,2.556991006
0.479373942,2.507903734
0.572990364,2.447279892
0.673025131,2.373783261
0.780093094,2.285932647
0.894531987,2.182192359
1.016267526,2.061129675
1.144659641,1.921641948
1.27836455,1.76325775
1.415250293,1.586482192
1.552450652,1.393079163
1.686566974,1.186213182

==> N1.csv <==
a,b
1.99840671,3.465020037
1.998289918,3.465087244
1.998164558,3.465159365
1.998030013,3.465236749
1.997885597,3.465319788
1.997730598,3.465408885
1.997564215,3.465504495
1.997385609,3.465607093
1.997193926,3.465717163
1.996988171,3.465835266
1.996767291,3.465961997
1.996530224,3.466097952
1.996275777,3.466243803
1.996002616,3.466400299
1.995709398,3.46656819
1.995394672,3.466748285
1.995056811,3.466941494
1.994694151,3.467148738
1.994304839,3.467371045
1.993886909,3.4676095
1.993438282,3.467865248
1.992956642,3.468139559
1.99243961,3.468433732
1.991884537,3.468749209
1.991288614,3.469087513
1.990648885,3.469450235
1.989962015,3.469839166
1.989224575,3.470256135
1.988432779,3.47070315
1.987582611,3.471182328
1.986669772,3.471695917
1.985689596,3.472246342
1.984637067,3.47283619
1.983506829,3.473468193
1.982293065,3.474145302
1.980989581,3.474870617
1.979589662,3.47564747
1.978086113,3.476479387
1.976471184,3.477370119
1.974736511,3.478323662
1.972873131,3.479344229
1.970871357,3.48043631
1.968720754,3.481604655
1.966410124,3.482854264
1.96392735,3.484190447
1.961259381,3.485618793
1.958392196,3.487145163
1.955310589,3.488775758
1.951998228,3.490517046
1.948437453,3.49237581
1.94460921,3.494359126
1.940492913,3.496474359
1.936066341,3.498729144
1.931305459,3.501131378
1.926184317,3.50368917
1.920674799,3.506410849
1.914746513,3.509304878
1.908366482,3.512379855
1.901499238,3.515644282
1.894105969,3.51910679
1.886145128,3.522775604
1.877571012,3.526658973
1.868334779,3.530764386
1.858382719,3.535099066
1.847657249,3.539669118
1.836095242,3.544479914
1.823628587,3.549535359
1.810183167,3.554837853
1.7956784,3.560387956
1.780027154,3.566183798
1.763134698,3.572220929
1.744898333,3.578491789
1.725206872,3.584985226
1.703940066,3.591686036
1.680968095,3.59857448
1.656151103,3.605625835
1.629338863,3.61280999
1.600370613,3.620091109
1.569075115,3.627427424
1.535271031,3.634771207
1.498767695,3.642068979
1.459366416,3.649262019
1.416862435,3.656287269
1.371047736,3.66307862
1.321714792,3.669568695
1.268661455,3.675691089
1.211697055,3.681383065
1.150649802,3.686588613
1.085375602,3.691261705
1.015767466,3.695369401
0.941766698,3.698894871
0.863373645,3.701839391
0.780658801,3.704223375
0.693772543,3.706085859
0.60295262,3.707482362
0.50852852,3.70848105
0.410922921,3.709156995
0.31064665,3.709585703
0.20828979,3.709835749
0.104507259,3.709962044
2.27E-16,3.71
-0.104507259,3.709962044
-0.20828979,3.709835749
-0.310646651,3.709585703
-0.41092292,3.709156996
-0.508528521,3.70848105
-0.602952618,3.707482363
-0.693772548,3.706085858
-0.780658797,3.704223376
-0.863373638,3.701839391
-0.941766698,3.698894871
-1.015767471,3.695369402
-1.085375603,3.691261706
-1.150649793,3.686588608
-1.211697062,3.681383066
-1.268661467,3.675691099
-1.321714801,3.669568712
-1.37104774,3.663078632
-1.416862444,3.656287262
-1.459366438,3.649261996
-1.498767727,3.642068952
-1.535271074,3.634771174
-1.569075119,3.627427429
-1.60037058,3.62009114
-1.629338852,3.612810004
-1.656151147,3.605625812
-1.680968165,3.598574444
-1.70394011,3.591686016
-1.725206868,3.584985231
-1.744898324,3.578491795
-1.763134712,3.572220924
-1.780027177,3.566183788
-1.795678384,3.560387965
-1.810183061,3.554837906
-1.823628687,3.549535311
-1.836095203,3.544479931
-1.847657289,3.539669098
-1.858382718,3.535099066
-1.868334755,3.530764399
-1.877571029,3.526658967
-1.886145113,3.522775611
-1.894106039,3.519106756
-1.901499216,3.515644293
-1.908366517,3.512379838
-1.914746484,3.509304893
-1.920674839,3.506410828
-1.92618434,3.503689157
-1.931305527,3.501131343
-1.936066333,3.498729148
-1.94049292,3.496474355
-1.944609209,3.494359126
-1.948437453,3.49237581
-1.951998232,3.490517044
-1.955310592,3.488775757
-1.95839219,3.487145166
-1.961259388,3.485618789
-1.963927345,3.484190449
-1.966410124,3.482854265
-1.968720764,3.481604649
-1.970871349,3.480436314
-1.972873138,3.479344226
-1.97473652,3.478323657
-1.976471179,3.477370122
-1.978086119,3.476479384
-1.979589659,3.475647472
-1.98098957,3.474870623
-1.982293063,3.474145303
-1.983506804,3.473468208
-1.984637063,3.472836192
-1.985689578,3.472246353
-1.98666977,3.471695918
-1.987582603,3.471182333
-1.988432763,3.470703159
-1.989224553,3.470256147
-1.989962017,3.469839165
-1.990648899,3.469450227
-1.991288687,3.469087472
-1.991884574,3.468749189
-1.992439648,3.46843371
-1.992956658,3.46813955
-1.993438263,3.467865259
-1.993886921,3.467609493
-1.99430483,3.46737105
-1.994694152,3.467148737
-1.995056827,3.466941485
-1.995394664,3.46674829
-1.99570941,3.466568183
-1.996002608,3.466400303
-1.996275752,3.466243818
-1.99653023,3.466097949
-1.996767288,3.465961999
-1.996988155,3.465835276
-1.997193924,3.465717164
-1.997385599,3.465607099
-1.997564175,3.465504518
-1.997730571,3.465408901
-1.99788558,3.465319798
-1.998029991,3.465236762
-1.998164551,3.465159369
-1.998289906,3.465087251
-1.99840669,3.465020048

==> N2.csv <==
a,b
1.999124769,3.464606488
1.99906063,3.464643452
1.998991785,3.464683122
1.99891789,3.464725696
1.998838583,3.464771381
1.998753453,3.464820413
1.998662086,3.464873027
1.998564031,3.464929483
1.998458772,3.464990073
1.99834579,3.465055095
1.998224543,3.465124857
1.998094397,3.465199721
1.997954688,3.465280064
1.997804748,3.465366265
1.997643816,3.465458757
1.997471054,3.465558015
1.997285617,3.465664517
1.997086605,3.465778771
1.996872966,3.465901372
1.996643628,3.466032925
1.996397495,3.466174043
1.996133292,3.466325445
1.995849651,3.466487896
1.995545193,3.466662167
1.995218383,3.466849115
1.994867546,3.46704967
1.994490952,3.467264792
1.994086657,3.467495558
1.993652655,3.467743071
1.993186734,3.468008549
1.992686529,3.468293285
1.992149542,3.468598641
1.991572996,3.468926126
1.990954028,3.469277286
1.990289443,3.469653841
1.989575881,3.470057587
1.988809725,3.470490448
1.987987007,3.470954525
1.987103588,3.471451989
1.986154901,3.471985224
1.9851361,3.472556737
1.984041933,3.473169227
1.982866752,3.473825568
1.981604499,3.474528814
1.980248591,3.475282254
1.978792014,3.476089349
1.977227111,3.476953838
1.975545708,3.477879658
1.973738915,3.478871041
1.971797165,3.47993247
1.969710127,3.481068712
1.967466598,3.482284853
1.965054453,3.483586302
1.96246059,3.484978791
1.959670776,3.48646842
1.956669535,3.488061686
1.953440084,3.489765465
1.949964159,3.491587061
1.946221796,3.493534256
1.942191226,3.495615299
1.937848684,3.497838931
1.933168053,3.500214476
1.928120641,3.502751853
1.922674925,3.505461589
1.916796095,3.50835491
1.910445534,3.511443849
1.903580519,3.514741204
1.896153409,3.518260737
1.888111028,3.522017226
1.879393788,3.52602661
1.869934672,3.530306149
1.85965806,3.534874597
1.848478319,3.539752425
1.836298138,3.544962063
1.823006556,3.550528201
1.80847663,3.556478118
1.792562678,3.562842052
1.775096968,3.56965365
1.755885929,3.576950369
1.734705769,3.584773872
1.711297291,3.593170402
1.685360635,3.602190703
1.656548113,3.611890267
1.62445782,3.62232847
1.588626351,3.633567247
1.548521922,3.64566859
1.503538542,3.658690427
1.452992512,3.672680317
1.39612338,3.687666205
1.332102154,3.703643446
1.260049822,3.720558102
1.179071832,3.73828604
1.088312645,3.756609158
0.987035668,3.775191862
0.874729225,3.793562848
0.751235702,3.811110096
0.616890239,3.827098375
0.472640976,3.8407179
0.320120794,3.851165367
0.161628561,3.85774959
2.36E-16,3.86
-0.161628561,3.85774959
-0.320120795,3.851165367
-0.47264098,3.840717899
-0.616890242,3.827098374
-0.751235705,3.811110095
-0.87472924,3.793562845
-0.987035646,3.775191866
-1.088312646,3.756609158
-1.179071848,3.73828604
-1.260049827,3.7205581
-1.332102161,3.703643436
-1.396123368,3.687666216
-1.452992506,3.672680324
-1.503538586,3.658690404
-1.548522001,3.645668549
-1.588626378,3.633567233
-1.624457786,3.622328487
-1.656548036,3.611890306
-1.685360548,3.602190746
-1.711297224,3.593170436
-1.734705631,3.584773942
-1.755885797,3.576950435
-1.775096959,3.569653654
-1.792562769,3.562842007
-1.808476732,3.556478066
-1.823006593,3.550528183
-1.836298106,3.544962079
-1.848478262,3.539752453
-1.859658033,3.534874611
-1.869934683,3.530306143
-1.879393817,3.526026595
-1.888111053,3.522017213
-1.896153416,3.518260734
-1.903580517,3.514741205
-1.910445547,3.511443842
-1.916796074,3.508354922
-1.922674902,3.505461602
-1.92812063,3.502751859
-1.933168047,3.500214479
-1.937848682,3.497838932
-1.942191225,3.495615299
-1.9462218,3.493534253
-1.949964156,3.491587063
-1.953440082,3.489765466
-1.956669545,3.48806168
-1.959670772,3.486468422
-1.962460589,3.484978791
-1.965054465,3.483586296
-1.967466593,3.482284855
-1.969710125,3.481068712
-1.971797179,3.479932462
-1.973738908,3.478871045
-1.975545708,3.477879658
-1.977227115,3.476953835
-1.978792005,3.476089354
-1.980248602,3.475282248
-1.981604489,3.47452882
-1.982866757,3.473825565
-1.984041932,3.473169228
-1.985136096,3.472556739
-1.986154917,3.471985215
-1.987103585,3.471451991
-1.987987014,3.470954521
-1.988809714,3.470490455
-1.989575878,3.470057589
-1.990289449,3.469653838
-1.990954015,3.469277294
-1.99157301,3.468926118
-1.992149526,3.46859865
-1.992686538,3.46829328
-1.993186728,3.468008552
-1.993652655,3.467743072
-1.994086663,3.467495554
-1.994490948,3.467264795
-1.994867579,3.467049651
-1.995218387,3.466849112
-1.995545173,3.466662179
-1.99584965,3.466487897
-1.996133278,3.466325453
-1.996397476,3.466174054
-1.996643638,3.466032919
-1.996872972,3.465901369
-1.997086596,3.465778777
-1.997285622,3.465664514
-1.997471063,3.46555801
-1.997643807,3.465458762
-1.997804736,3.465366272
-1.997954692,3.465280061
-1.998094393,3.465199723
-1.998224533,3.465124863
-1.998345796,3.465055091
-1.998458779,3.464990069
-1.998564027,3.464929485
-1.998662088,3.464873026
-1.99875346,3.464820409
-1.99883858,3.464771383
-1.998917885,3.464725699
-1.998991783,3.464683123
-1.999060627,3.464643453
-1.999124767,3.464606489

==> NE1.csv <==
a,b
1.99782059,3.465357159
1.997660813,3.46544899
1.99748931,3.465547528
1.997305234,3.465653252
1.99710765,3.465766691
1.996895587,3.465888393
1.996667939,3.466018982
1.99642356,3.466159102
1.996161281,3.466309409
1.995879745,3.466470664
1.9955775,3.466643679
1.995253086,3.466829268
1.994904876,3.467028336
1.994531039,3.4672419
1.994129731,3.467470979
1.993698994,3.467716652
1.993236553,3.467980171
1.992740075,3.468262814
1.992207181,3.468565875
1.991635097,3.468890862
1.99102085,3.469239387
1.990361439,3.469613058
1.989653523,3.470013665
1.988893446,3.470443155
1.988077444,3.470903516
1.987201284,3.471396974
1.986260567,3.471925823
1.985250516,3.472492533
1.984165918,3.473099787
1.983001374,3.473750322
1.981750811,3.474447208
1.98040793,3.475193579
1.978965862,3.475992822
1.977417139,3.476848582
1.975754001,3.477764574
1.97396773,3.478744944
1.972049271,3.479793905
1.96998875,3.480915988
1.967775593,3.482115949
1.965398375,3.483398833
1.962844874,3.484769911
1.96010195,3.486234718
1.957155427,3.487799073
1.953990167,3.489469
1.950589835,3.491250805
1.946936906,3.493151013
1.943012644,3.495176316
1.938796836,3.497333638
1.93426791,3.499629988
1.929402754,3.502072461
1.924176559,3.504668203
1.918562949,3.507424226
1.912533671,3.51034742
1.906058643,3.513444365
1.89910598,3.516721146
1.891641749,3.520183259
1.883630203,3.523835274
1.875033637,3.527680652
1.865812541,3.531721379
1.855925723,3.535957602
1.845330545,3.54038717
1.833983248,3.545005117
1.821839392,3.54980306
1.808854445,3.554768512
1.794984635,3.559884063
1.780187968,3.56512649
1.764425574,3.570465743
1.747663387,3.575863818
1.729874234,3.581273521
1.711040408,3.58663714
1.691156782,3.591885012
1.670234544,3.596934042
1.648305621,3.601686162
1.625427843,3.606026786
1.601690876,3.609823282
1.577223074,3.612923417
1.552198959,3.615153896
1.526847584,3.616318818
1.501461558,3.616197989
1.476406719,3.614544864
1.452132351,3.611083762
1.429181746,3.605505895
1.408203899,3.597463134
1.38996515,3.58655901
1.375361957,3.572335218
1.365435373,3.554251733
1.36138839,3.531657934
1.364602768,3.503753543
1.376661454,3.469533026
1.399368304,3.427712323
1.434764222,3.376632187
1.48512671,3.314136996
1.552929872,3.237433612
1.64072603,3.142950011
1.750882434,3.026248399
1.885085744,2.882108999
2.043534737,2.70499222
2.22384966,2.490156018
2.420018866,2.235601744
2.62212942,1.944498429
2.817753964,1.62683101
2.995049745,1.298581478
3.146097336,0.977996939
3.268463221,0.680832224
3.364359326,0.417256936
3.438522457,0.191477681
3.496249179,0.003184476
3.542237554,-0.15056459
3.580164652,-0.273840168
3.612690155,-0.370911127
3.641631334,-0.445773932
3.668170072,-0.501967793
3.693034446,-0.542542832
3.716640945,-0.570096202
3.739199678,-0.586832054
3.760789992,-0.594624044
3.781414013,-0.59506945
3.801033786,-0.589534515
3.819596433,-0.579191152
3.8370506,-0.565045125
3.853356463,-0.547958368
3.868491043,-0.528666745
3.882450109,-0.507795184
3.895247758,-0.485870683
3.906914597,-0.46333325
3.917495005,-0.440546465
3.927044112,-0.417806639
3.935624734,-0.395351558
3.943304535,-0.373368471
3.950153542,-0.352001382
3.956242073,-0.33135767
3.961639093,-0.311514016
3.966410973,-0.292521651
3.970620606,-0.27441096
3.974326829,-0.25719546
3.977584095,-0.240875215
3.980442353,-0.225439721
3.982947061,-0.210870342
3.985139327,-0.197142326
3.987056114,-0.184226459
3.988730501,-0.172090443
3.990191971,-0.160699978
3.991466704,-0.150019638
3.99257788,-0.14001357
3.993545968,-0.130646038
3.994389002,-0.121881832
3.995122838,-0.113686581
3.995761395,-0.106027006
3.996316875,-0.098871005
3.996799955,-0.092187879
3.997219975,-0.085948331
3.997585092,-0.080124468
3.997902428,-0.074689851
3.998178194,-0.069619515
3.998417801,-0.064889873
3.99862597,-0.060478671
3.998806806,-0.056365058
3.998963883,-0.052529389
3.999100314,-0.048953203
3.999218804,-0.045619297
3.999321707,-0.042511425
3.999411068,-0.039614496
3.999488667,-0.036914338
3.999556049,-0.03439768
3.999614557,-0.032052201
3.999665359,-0.029866294
3.999709469,-0.02782918
3.999747767,-0.025930796
3.999781018,-0.024161728
3.999809888,-0.022513198
3.999834952,-0.020977032
3.999856713,-0.019545591
3.999875605,-0.018211712
3.999892007,-0.016968857
3.999906246,-0.015810742
3.999918608,-0.014731666
3.999929341,-0.013726181
3.999938658,-0.012789286
3.999946747,-0.011916339
3.999953769,-0.011102926
3.999959865,-0.010345058
3.999965158,-0.009638878
3.999969753,-0.008980917
3.999973741,-0.008367849
3.999977204,-0.007796627
3.99998021,-0.007264404
3.99998282,-0.006768499
3.999985086,-0.006306442
3.999987052,-0.005875927
3.99998876,-0.005474795
3.999990242,-0.00510105
3.999991529,-0.004752814
3.999992646,-0.004428352
3.999993616,-0.00412604
3.999994458,-0.003844353
3.999995189,-0.0035819
3.999995823,-0.003337382
3.999996374,-0.003109548
3.999996852,-0.002897273
3.999997267,-0.002699478
3.999997628,-0.002515191

==> NE2.csv <==
a,b
1.996241677,3.466263344
1.99596603,3.466421253
1.995670137,3.466590662
1.995352527,3.466772393
1.995011584,3.466967347
1.994645607,3.467176467
1.994252731,3.467400786
1.993830999,3.467641385
1.993378257,3.467899448
1.992892251,3.468176211
1.992370492,3.468473034
1.991810377,3.468791331
1.991209038,3.469132655
1.990563469,3.469498627
1.989870362,3.469891019
1.989126239,3.470311685
1.98832729,3.470762645
1.987469505,3.471246008
1.986548484,3.471764075
1.985559504,3.472319301
1.984497648,3.472914207
1.983357358,3.473551641
1.982132895,3.474234496
1.980818025,3.474965891
1.979405877,3.475749234
1.977889405,3.476587959
1.976260672,3.477485909
1.974511311,3.478447067
1.972632474,3.479475569
1.970614221,3.480576024
1.968446346,3.481753037
1.966117564,3.483011632
1.963615665,3.484357139
1.960927921,3.485794944
1.958040158,3.487330951
1.954937508,3.48897114
1.951603627,3.490721934
1.948021303,3.492589823
1.944171626,3.49458174
1.940034682,3.496704628
1.935588606,3.498965844
1.93081037,3.501372669
1.925674734,3.50393273
1.920155122,3.506653443
1.914222454,3.509542452
1.907846126,3.512606998
1.900992747,3.515854351
1.893627143,3.519291132
1.885711353,3.522923565
1.877205029,3.526757034
1.868065253,3.530795891
1.858246327,3.535043229
1.847700007,3.539500435
1.836375371,3.544166868
1.824218894,3.549039393
1.811174781,3.554111805
1.797185081,3.559374288
1.78219021,3.56481269
1.766129451,3.570407818
1.748941771,3.576134567
1.730566947,3.58196099
1.710946457,3.587847521
1.690025753,3.593745708
1.667755799,3.599597431
1.644095447,3.605333954
1.619014774,3.610874897
1.592498543,3.61612751
1.564549496,3.62098639
1.535192946,3.625333198
1.504482721,3.629036492
1.472505245,3.631952687
1.439384276,3.633927314
1.405288511,3.634795901
1.370434547,3.634386534
1.335092735,3.632521683
1.299590555,3.629020503
1.264315592,3.623700604
1.229717286,3.616379063
1.196307641,3.606872075
1.164661078,3.594992666
1.135413861,3.580545785
1.109262993,3.563320562
1.086967257,3.543078097
1.069348802,3.519535294
1.057298051,3.492343065
1.051781182,3.461058749
1.053851151,3.4251112
1.064662716,3.383756857
1.085488005,3.336026011
1.117731152,3.280657085
1.162934001,3.216019367
1.222760105,3.140027494
1.298939407,3.050058222
1.393138758,2.942897215
1.506716907,2.814769261
1.640318092,2.661546911
1.79328499,2.479270051
1.962967927,2.265105107
2.144180583,2.018729788
2.329242224,1.74377994
2.509004371,1.448574349
2.674778838,1.14529297
2.820361574,0.847549939
2.943122543,0.567427487
3.043753364,0.313395283
3.125126305,0.089783657
3.191020186,-0.102529519
3.245193103,-0.264955053
3.290897617,-0.400114564
3.330723601,-0.511072474
3.366621435,-0.600879348
3.399997907,-0.672345058
3.431827223,-0.727952971
3.462750724,-0.769853548
3.493158853,-0.799893822
3.52325537,-0.81966014
3.553106836,-0.830524413
3.582681376,-0.833684338
3.611879269,-0.830197889
3.640557629,-0.821010464
3.66855055,-0.806975672
3.695685544,-0.788870055
3.721796706,-0.767402998
3.74673482,-0.743222919
3.770374605,-0.716920744
3.792619245,-0.689031736
3.813402392,-0.660036776
3.832688342,-0.630362133
3.850469873,-0.600382292
3.866765537,-0.570420208
3.881615882,-0.540749536
3.895079176,-0.511597889
3.907227136,-0.483150419
3.91814093,-0.45555364
3.927907563,-0.428919497
3.93661678,-0.40332946
3.944358489,-0.378838649
3.951220688,-0.355479949
3.957287942,-0.333267639
3.962640315,-0.312200675
3.967352654,-0.292265738
3.971494251,-0.273439341
3.97512858,-0.255691025
3.978313443,-0.238984437
3.981101084,-0.223279263
3.983538496,-0.208532577
3.985667715,-0.19469983
3.987526223,-0.181735757
3.989147297,-0.169595084
3.990560398,-0.158233123
3.991791563,-0.147605988
3.992863697,-0.13767129
3.993796979,-0.128387855
3.994609094,-0.119716367
3.995315557,-0.111619163
3.99592995,-0.10406037
3.996464146,-0.097005945
3.99692852,-0.090423675
3.997332125,-0.084283117
3.99768286,-0.078555569
3.997987611,-0.073214007
3.998252375,-0.06823305
3.998482376,-0.063588845
3.998682161,-0.059259028
3.998855686,-0.055222643
3.999006393,-0.05146007
3.999137274,-0.047952949
3.999250933,-0.044684113
3.999349631,-0.04163751
3.999435335,-0.03879815
3.999509752,-0.036152023
3.999574367,-0.033686048
3.99963047,-0.031388026
3.999679181,-0.029246569
3.999721474,-0.027251048
3.999758193,-0.025391548
3.999790073,-0.02365881
3.999817751,-0.022044247
3.99984178,-0.020539786
3.999862642,-0.019137943
3.999880753,-0.017831738
3.999896477,-0.016614631
3.999910127,-0.015480584
3.999921978,-0.014423904
3.999932266,-0.013439339
3.999941198,-0.012521962
3.999948952,-0.011667167
3.999955684,-0.010870706
3.999961528,-0.010128685
3.999966601,-0.009437251
3.999971006,-0.00879298
3.999974829,-0.008192752
3.999978149,-0.007633466
3.99998103,-0.007112327
3.999983532,-0.006626815
3.999985704,-0.006174433
3.999987589,-0.005752911
3.999989226,-0.005360195
3.999990646,-0.004994261
3.99999188,-0.004653309
3.999992951,-0.004335651

==> NE3.csv <==
a,b
1.992295936,3.468515422
1.991730319,3.468836796
1.991123087,3.469181409
1.99047117,3.469550913
1.989771307,3.469947054
1.989019889,3.470371757
1.988213035,3.470827078
1.987346809,3.471315081
1.986416733,3.471838109
1.985417947,3.472398686
1.984345545,3.472999324
1.983194036,3.473642826
1.981957337,3.474332271
1.980629313,3.475070714
1.979203252,3.475861466
1.977671528,3.476708271
1.976026398,3.477614852
1.974259526,3.478585161
1.97236161,3.479623568
1.970323014,3.480734495
1.968133011,3.481922811
1.965780388,3.483193475
1.963252813,3.484551855
1.960537169,3.486003512
1.957619323,3.487554292
1.954483911,3.489210395
1.951114746,3.490978111
1.947493842,3.492864281
1.943602432,3.494875699
1.939419745,3.497019674
1.934923956,3.499303462
1.930091173,3.501734684
1.924895993,3.50432094
1.919310756,3.507070061
1.913306061,3.50998971
1.906849997,3.513087603
1.89990851,3.516371149
1.892444935,3.519847472
1.884419924,3.523523215
1.875791473,3.527404271
1.866514509,3.53149568
1.856540947,3.535801285
1.845819569,3.540323424
1.834295919,3.545062584
1.821912268,3.550016984
1.808607679,3.555182079
1.794318107,3.560550021
1.778976564,3.566109061
1.762513452,3.57184287
1.74485704,3.577729802
1.725934118,3.583742103
1.705670873,3.589845086
1.683994026,3.595996294
1.660832278,3.602144665
1.636118091,3.608229781
1.609789833,3.614181215
1.581794763,3.619917979
1.552091444,3.625348473
1.520653169,3.630370625
1.487472929,3.63487226
1.452566186,3.638732525
1.415974852,3.641823653
1.377773584,3.644013027
1.338071712,3.645166553
1.297015948,3.645152355
1.254795687,3.643844388
1.211642012,3.641126925
1.167826547,3.636898846
1.123662619,3.631076684
1.079499938,3.623597447
1.03571857,3.614420477
0.992725055,3.603526579
0.950944365,3.590915972
0.910811929,3.57660545
0.872768218,3.560621998
0.837252817,3.542995063
0.804699724,3.523750405
0.775536305,3.502898537
0.750183326,3.480425854
0.729058015,3.456283814
0.712579568,3.430377763
0.701177065,3.402554958
0.695299647,3.372591392
0.69542885,3.340176755
0.702091889,3.304897104
0.715877245,3.266213388
0.737450079,3.223435729
0.767566556,3.175692004
0.807084605,3.121890131
0.856969783,3.060673854
0.918283279,2.990375796
0.992150759,2.908972701
1.079688693,2.814058563
1.181872262,2.702861469
1.299320344,2.572347885
1.431983632,2.419477446
1.578750159,2.241674635
1.737048831,2.037548127
1.902619196,1.807774877
2.069677608,1.555873556
2.231635531,1.288435374
2.382264827,1.014456609
2.516888565,0.74382912
2.633092843,0.485554396
2.730722243,0.246400466
2.811320741,0.030395496
2.877378789,-0.160929515
2.931682842,-0.327899318
2.976890557,-0.471991432
3.015319636,-0.59525857
3.048883057,-0.699931206
3.079106218,-0.788179259
3.107178482,-0.861989207
3.134013222,-0.923113844
3.160302268,-0.973067306
3.186562385,-1.01313878
3.213170783,-1.044419113
3.240392347,-1.067829244
3.268399643,-1.084148356
3.297287547,-1.094040225
3.32708405,-1.098076829
3.357758571,-1.096759135
3.389228845,-1.090535115
3.421367246,-1.079815135
3.454007216,-1.064984827
3.486950126,-1.046415352
3.519973044,-1.024471394
3.552837122,-0.999516483
3.585296606,-0.971916019
3.617108046,-0.942037984
3.648039245,-0.910251618
3.677877399,-0.876924442
3.706436022,-0.842417747
3.733560107,-0.807081864
3.759129411,-0.771250733
3.783059777,-0.735236913
3.805302589,-0.699327219
3.825842636,-0.663779302
3.84469469,-0.628819449
3.861899247,-0.594641555
3.877517825,-0.561407214
3.891628196,-0.529246724
3.904319799,-0.498260941
3.915689574,-0.468523678
3.925838323,-0.440084494
3.934867681,-0.412971651
3.942877685,-0.387195109
3.949964901,-0.362749489
3.956221147,-0.339616578
3.961732476,-0.317768246
3.966578756,-0.297168283
3.970833414,-0.277774391
3.974563388,-0.259540024
3.97782932,-0.242415641
3.980685823,-0.226349944
3.983181833,-0.211290855
3.985361023,-0.197186206
3.987262213,-0.183984449
3.988919806,-0.171635087
3.990364207,-0.160089039
3.991622223,-0.149298894
3.99271744,-0.139219106
3.993670574,-0.129806114
3.994499789,-0.121018421
3.995220996,-0.112816571
3.995848105,-0.105163309
3.996393284,-0.098023233
3.996867142,-0.091363186
3.997278952,-0.08515166
3.997636779,-0.079359374
3.997947668,-0.073958489
3.998217746,-0.068923117
3.998452348,-0.064228897
3.99865612,-0.059853006
3.998833099,-0.055774169
3.998986799,-0.051972403
3.999120277,-0.04842904
3.999236186,-0.045126688
3.999336837,-0.04204901
3.999424231,-0.039180936
3.999500116,-0.03650813
3.999566003,-0.034017487
3.999623212,-0.03169645
3.999672882,-0.029533694
3.999716007,-0.027518307
3.999753447,-0.025640402
3.999785954,-0.023890521
3.999814175,-0.022260025
3.999838676,-0.020740734
3.999859947,-0.019325095
3.999878415,-0.018006035
3.999894448,-0.016776893
3.999908366,-0.015631765
3.999920448,-0.014564817
3.999930939,-0.013570509
3.999940046,-0.012644114
3.999947952,-0.011781046
3.999954815,-0.010976831
3.999960774,-0.010227524
3.999965947,-0.009529329
3.999970437,-0.008878804

==> NW1.csv <==
a,b
-3.999997628,-0.002515188
-3.999997267,-0.002699474
-3.999996852,-0.002897267
-3.999996374,-0.003109543
-3.999995823,-0.003337369
-3.999995189,-0.003581896
-3.999994458,-0.003844323
-3.999993616,-0.004126009
-3.999992646,-0.004428346
-3.999991529,-0.004752785
-3.999990242,-0.005101012
-3.99998876,-0.005474782
-3.999987053,-0.005875881
-3.999985086,-0.006306376
-3.99998282,-0.00676846
-3.99998021,-0.007264347
-3.999977204,-0.00779655
-3.999973742,-0.008367809
-3.999969753,-0.008980875
-3.999965159,-0.009638804
-3.999959866,-0.010345009
-3.999953769,-0.011102922
-3.999946747,-0.01191626
-3.999938658,-0.012789258
-3.99992934,-0.013726206
-3.999918609,-0.014731613
-3.999906247,-0.015810715
-3.999892006,-0.016968898
-3.999875605,-0.018211761
-3.999856712,-0.019545617
-3.999834952,-0.020977039
-3.999809887,-0.022513221
-3.999781018,-0.024161722
-3.999747767,-0.025930806
-3.999709469,-0.027829168
-3.999665359,-0.02986629
-3.999614558,-0.032052173
-3.999556049,-0.03439768
-3.999488668,-0.036914309
-3.999411069,-0.03961449
-3.999321707,-0.042511425
-3.999218805,-0.045619268
-3.999100314,-0.048953214
-3.998963884,-0.052529363
-3.998806806,-0.056365051
-3.998625971,-0.060478672
-3.998417803,-0.064889834
-3.998178194,-0.069619507
-3.99790243,-0.074689818
-3.997585094,-0.08012443
-3.997219976,-0.085948301
-3.996799959,-0.092187828
-3.996316876,-0.098870969
-3.9957614,-0.106026943
-3.99512284,-0.113686549
-3.994389003,-0.121881804
-3.993545971,-0.130646005
-3.992577884,-0.140013532
-3.991466707,-0.150019605
-3.990191973,-0.160699961
-3.988730503,-0.172090441
-3.987056116,-0.184226465
-3.985139328,-0.197142321
-3.982947063,-0.210870332
-3.980442355,-0.225439714
-3.977584097,-0.240875229
-3.974326828,-0.2571955
-3.970620605,-0.274411008
-3.966410974,-0.292521676
-3.961639095,-0.311514018
-3.95624207,-0.331357722
-3.950153531,-0.352001501
-3.943304517,-0.373368647
-3.935624714,-0.395351734
-3.9270441,-0.417806736
-3.917495007,-0.440546446
-3.906914598,-0.463333234
-3.895247739,-0.485870802
-3.882450061,-0.507795513
-3.868491036,-0.528666783
-3.853356455,-0.547958415
-3.837050601,-0.565045114
-3.819596447,-0.579191047
-3.801033804,-0.589534421
-3.781414024,-0.595069479
-3.760790025,-0.594623932
-3.739199702,-0.586832056
-3.716641004,-0.570095931
-3.693034484,-0.54254281
-3.668170139,-0.501967627
-3.641631405,-0.445773767
-3.612690223,-0.370910998
-3.58016474,-0.273840022
-3.542237606,-0.150564558
-3.496249229,0.003184482
-3.438522488,0.191477702
-3.364359362,0.417256946
-3.268463187,0.680832452
-3.146097359,0.977997001
-2.995049792,1.298581473
-2.817753964,1.62683101
-2.62212944,1.944498468
-2.420018923,2.235601739
-2.223849787,2.490155931
-2.043534788,2.704992213
-1.885085787,2.882109002
-1.750882452,3.026248391
-1.640726095,3.142950034
-1.552929945,3.237433627
-1.485126735,3.314137015
-1.434764252,3.376632204
-1.399368264,3.427712371
-1.376661515,3.469533027
-1.364602788,3.503753558
-1.361388483,3.531657914
-1.365435539,3.554251684
-1.375362007,3.572335218
-1.389965206,3.586559005
-1.408203931,3.597463136
-1.429181716,3.605505922
-1.452132307,3.611083793
-1.476406769,3.614544855
-1.50146153,3.616198011
-1.526847489,3.616318866
-1.552198823,3.61515396
-1.577222922,3.612923487
-1.601690739,3.609823346
-1.625427739,3.606026836
-1.648305583,3.601686183
-1.670234555,3.596934042
-1.69115685,3.591884987
-1.711040488,3.586637107
-1.729874287,3.5812735
-1.747663409,3.57586381
-1.76442558,3.570465744
-1.780187971,3.565126492
-1.794984642,3.559884062
-1.808854457,3.554768508
-1.821839406,3.549803055
-1.833983266,3.545005109
-1.845330555,3.540387165
-1.855925722,3.535957604
-1.865812538,3.531721382
-1.875033637,3.527680652
-1.883630215,3.523835269
-1.891641762,3.520183253
-1.899105965,3.516721153
-1.906058638,3.513444368
-1.912533655,3.510347427
-1.918562968,3.507424217
-1.924176595,3.504668185
-1.929402782,3.502072446
-1.93426793,3.499629978
-1.938796864,3.497333624
-1.943012629,3.495176324
-1.946936938,3.493150997
-1.950589818,3.491250814
-1.953990185,3.489468991
-1.957155416,3.487799079
-1.960101956,3.486234715
-1.962844859,3.48476992
-1.965398386,3.483398827
-1.967775573,3.48211596
-1.969988764,3.48091598
-1.972049255,3.479793914
-1.97396772,3.47874495
-1.975753953,3.477764601
-1.977417218,3.476848538
-1.978965835,3.475992837
-1.980407924,3.475193582
-1.981750849,3.474447186
-1.983001325,3.47375035
-1.984165931,3.473099779
-1.985250507,3.472492539
-1.986260523,3.471925847
-1.987201281,3.471396976
-1.988077427,3.470903526
-1.988893425,3.470443167
-1.989653515,3.47001367
-1.990361428,3.469613064
-1.991020812,3.469239408
-1.991635041,3.468890894
-1.992207134,3.468565901
-1.99274007,3.468262816
-1.993236537,3.46798018
-1.993698946,3.467716679
-1.994129693,3.467471
-1.994531024,3.467241908
-1.994904857,3.467028347
-1.995253068,3.466829279
-1.995577495,3.466643682
-1.99587973,3.466470673
-1.996161254,3.466309424
-1.996423546,3.46615911
-1.996667931,3.466018986
-1.996895581,3.465888397
-1.997107654,3.465766689
-1.997305239,3.465653249
-1.997489319,3.465547522
-1.997660817,3.465448987
-1.997820595,3.465357156

==> NW2.csv <==
a,b
-3.999992951,-0.004335665
-3.99999188,-0.00465333
-3.999990646,-0.004994283
-3.999989226,-0.005360204
-3.999987589,-0.005752946
-3.999985703,-0.006174447
-3.999983532,-0.006626834
-3.99998103,-0.00711239
-3.999978148,-0.007633476
-3.999974829,-0.00819277
-3.999971006,-0.008793029
-3.999966602,-0.00943721
-3.999961528,-0.010128632
-3.999955684,-0.010870683
-3.999948953,-0.011667116
-3.999941199,-0.012521915
-3.999932267,-0.01343929
-3.999921979,-0.014423865
-3.999910128,-0.015480543
-3.999896477,-0.016614603
-3.999880753,-0.017831714
-3.999862642,-0.019137926
-3.99984178,-0.020539789
-3.999817751,-0.022044237
-3.999790073,-0.023658827
-3.999758193,-0.025391544
-3.999721474,-0.027251048
-3.999679181,-0.029246576
-3.99963047,-0.031388023
-3.999574367,-0.033686052
-3.999509752,-0.03615202
-3.999435335,-0.038798143
-3.999349631,-0.041637521
-3.999250933,-0.044684109
-3.999137274,-0.047952954
-3.999006393,-0.051460075
-3.998855686,-0.055222651
-3.998682161,-0.059259036
-3.998482376,-0.063588853
-3.998252375,-0.06823306
-3.997987611,-0.073214019
-3.99768286,-0.078555579
-3.997332125,-0.08428313
-3.996928522,-0.090423647
-3.996464147,-0.097005943
-3.995929952,-0.104060351
-3.995315558,-0.111619162
-3.994609093,-0.119716395
-3.993796979,-0.128387863
-3.992863696,-0.137671309
-3.991791562,-0.147606004
-3.990560395,-0.158233156
-3.989147297,-0.169595094
-3.987526216,-0.181735799
-3.985667716,-0.194699835
-3.983538489,-0.208532604
-3.981101085,-0.223279279
-3.97831344,-0.238984429
-3.975128582,-0.255691008
-3.97149425,-0.273439354
-3.967352665,-0.29226565
-3.962640313,-0.312200698
-3.957287929,-0.333267733
-3.951220696,-0.355479906
-3.944358494,-0.378838638
-3.936616751,-0.403329631
-3.927907567,-0.428919497
-3.918140904,-0.455553783
-3.907227085,-0.483150669
-3.895079233,-0.511597665
-3.88161594,-0.54074932
-3.866765556,-0.570420158
-3.850469856,-0.600382398
-3.832688341,-0.630362187
-3.813402428,-0.660036681
-3.79261924,-0.689031829
-3.770374608,-0.716920812
-3.746734826,-0.743222958
-3.721796729,-0.767402959
-3.695685574,-0.788869973
-3.668550583,-0.806975593
-3.640557668,-0.821010421
-3.611879316,-0.830197888
-3.582681433,-0.833684339
-3.55310691,-0.830524308
-3.523255445,-0.819660073
-3.49315895,-0.799893587
-3.462750791,-0.769853568
-3.431827349,-0.727952697
-3.399998044,-0.672344822
-3.366621532,-0.600879256
-3.33072368,-0.511072421
-3.290897622,-0.40011462
-3.245193167,-0.264955045
-3.19102021,-0.102529503
-3.125126239,0.089783795
-3.043753355,0.313395404
-2.943122568,0.567427552
-2.820361604,0.847550019
-2.674778888,1.145292977
-2.509004371,1.448574349
-2.329242257,1.743779978
-2.144180646,2.01872979
-1.962967964,2.265105129
-1.79328506,2.479270025
-1.640318165,2.661546826
-1.506716956,2.814769341
-1.393138757,2.942897223
-1.298939417,3.050058246
-1.222760157,3.140027522
-1.16293407,3.216019392
-1.117731321,3.280657083
-1.085487972,3.336026067
-1.064662792,3.383756874
-1.053851188,3.42511123
-1.051781333,3.461058724
-1.057298086,3.492343101
-1.069348878,3.519535305
-1.086967321,3.543078111
-1.109263061,3.563320572
-1.135413927,3.580545793
-1.164661265,3.594992616
-1.196307635,3.606872108
-1.229717268,3.616379092
-1.264315612,3.623700616
-1.299590618,3.6290205
-1.335092832,3.632521669
-1.370434676,3.634386509
-1.405288646,3.634795873
-1.439384483,3.633927265
-1.472505303,3.631952676
-1.504482701,3.629036501
-1.535192938,3.625333201
-1.564549497,3.620986387
-1.592498465,3.616127531
-1.619014732,3.610874904
-1.644095431,3.605333951
-1.667755696,3.599597461
-1.690025671,3.593745732
-1.710946432,3.587847522
-1.730566869,3.581961013
-1.748941713,3.576134582
-1.766129375,3.570407844
-1.782190125,3.564812722
-1.797185015,3.559374313
-1.811174711,3.554111831
-1.824218849,3.549039413
-1.836375291,3.5441669
-1.847699982,3.539500448
-1.858246281,3.535043248
-1.86806521,3.53079591
-1.877205017,3.52675704
-1.88571131,3.522923585
-1.893627135,3.519291136
-1.900992721,3.515854363
-1.907846078,3.512607021
-1.914222445,3.509542457
-1.920155045,3.506653481
-1.925674735,3.50393273
-1.93081031,3.501372699
-1.935588606,3.498965844
-1.940034621,3.496704659
-1.944171626,3.49458174
-1.948021257,3.492589847
-1.951603632,3.490721931
-1.954937466,3.488971162
-1.958040164,3.487330948
-1.960927895,3.485794958
-1.963615664,3.48435714
-1.966117488,3.483011673
-1.968446309,3.481753057
-1.970614204,3.480576034
-1.972632409,3.479475605
-1.974511313,3.478447066
-1.976260635,3.47748593
-1.977889404,3.47658796
-1.979405956,3.47574919
-1.980817976,3.474965918
-1.982132932,3.474234475
-1.983357392,3.473551622
-1.984497604,3.472914232
-1.985559551,3.472319274
-1.986548478,3.471764079
-1.987469482,3.471246021
-1.988327326,3.470762625
-1.989126235,3.470311688
-1.98987036,3.46989102
-1.990563482,3.469498619
-1.991209028,3.469132661
-1.991810368,3.468791335
-1.992370503,3.468473027
-1.992892225,3.468176226
-1.993378271,3.46789944
-1.993831025,3.46764137
-1.994252727,3.467400789
-1.994645595,3.467176474
-1.995011599,3.466967339
-1.995352529,3.466772392
-1.99567015,3.466590655
-1.995966037,3.466421249
-1.99624167,3.466263348

==> NW3.csv <==
a,b
-3.999970437,-0.008878813
-3.999965947,-0.009529337
-3.999960774,-0.010227524
-3.999954815,-0.01097686
-3.999947952,-0.011781075
-3.999940045,-0.012644218
-3.999930939,-0.013570576
-3.999920448,-0.014564795
-3.999908365,-0.015631822
-3.999894447,-0.016777007
-3.999878414,-0.018006059
-3.999859947,-0.019325106
-3.999838676,-0.020740754
-3.999814175,-0.022260035
-3.999785953,-0.023890548
-3.999753447,-0.025640421
-3.999716006,-0.027518356
-3.999672881,-0.029533709
-3.999623211,-0.031696508
-3.999566003,-0.034017506
-3.999500114,-0.036508228
-3.999424228,-0.039181029
-3.999336832,-0.042049155
-3.999236183,-0.045126787
-3.999120275,-0.048429094
-3.998986797,-0.051972474
-3.998833098,-0.055774203
-3.998656117,-0.059853084
-3.998452348,-0.064228905
-3.998217743,-0.068923162
-3.997947668,-0.07395849
-3.997636777,-0.079359395
-3.997278952,-0.085151668
-3.996867144,-0.091363163
-3.996393288,-0.098023183
-3.995848109,-0.10516325
-3.995221004,-0.11281648
-3.994499796,-0.121018337
-3.993670587,-0.129805981
-3.992717453,-0.139218986
-3.991622237,-0.149298767
-3.990364218,-0.160088943
-3.988919824,-0.171634943
-3.987262231,-0.183984313
-3.985361044,-0.197186056
-3.983181861,-0.211290674
-3.980685849,-0.226349791
-3.977829354,-0.242415453
-3.974563424,-0.259539835
-3.970833457,-0.277774184
-3.966578801,-0.297168083
-3.961732527,-0.317768039
-3.956221201,-0.339616378
-3.949964957,-0.362749301
-3.942877758,-0.387194873
-3.934867699,-0.41297162
-3.925838357,-0.440084421
-3.915689605,-0.46852361
-3.904319749,-0.498261108
-3.89162826,-0.529246557
-3.877517758,-0.561407404
-3.86189925,-0.594641562
-3.844694736,-0.628819346
-3.825842679,-0.66377921
-3.805302559,-0.69932732
-3.783059719,-0.735237108
-3.759129412,-0.771250798
-3.73356018,-0.807081737
-3.706436094,-0.842417645
-3.677877458,-0.876924444
-3.648039324,-0.910251653
-3.617108138,-0.942037909
-3.585296688,-0.971915902
-3.552837248,-0.999516449
-3.519973224,-1.024471414
-3.48695028,-1.046415337
-3.454007291,-1.064984698
-3.42136737,-1.079815011
-3.389228938,-1.090534924
-3.357758671,-1.096758928
-3.327084169,-1.098076654
-3.297287681,-1.094040124
-3.268399782,-1.084148342
-3.240392487,-1.067829279
-3.213170949,-1.044418934
-3.186562537,-1.013138655
-3.160302444,-0.973067088
-3.13401335,-0.923113785
-3.107178666,-0.861989018
-3.079106335,-0.788179222
-3.048883163,-0.69993117
-3.015319739,-0.595258527
-2.976890675,-0.471991395
-2.931682847,-0.327899329
-2.877378855,-0.160929519
-2.811320844,0.030395448
-2.730722321,0.246400424
-2.6330929,0.485554393
-2.51688861,0.743829166
-2.38226488,1.014456623
-2.231635531,1.288435374
-2.069677648,1.555873593
-1.90261926,1.807774891
-1.737048881,2.037548152
-1.578750181,2.241674696
-1.43198365,2.419477551
-1.299320375,2.572347908
-1.181872284,2.702861486
-1.079688841,2.814058661
-0.992150958,2.908972767
-0.918283489,2.990375849
-0.856969984,3.060673904
-0.807084872,3.121890163
-0.76756677,3.175692043
-0.73745032,3.223435756
-0.715877501,3.266213412
-0.702092083,3.304897149
-0.695429121,3.340176757
-0.695299987,3.372591341
-0.701177301,3.402554941
-0.712579747,3.430377768
-0.729058177,3.456283816
-0.750183485,3.480425837
-0.775536379,3.502898625
-0.804699782,3.523750526
-0.837252879,3.542995167
-0.872768378,3.560621826
-0.910812026,3.576605452
-0.950944487,3.590915947
-0.992725323,3.603526472
-1.035718676,3.614420514
-1.079499945,3.623597511
-1.123662926,3.631076651
-1.167826752,3.636898846
-1.211642082,3.641126942
-1.254796019,3.643844353
-1.297015973,3.645152368
-1.338071582,3.645166582
-1.377773988,3.644012974
-1.415975043,3.641823631
-1.452566013,3.638732558
-1.487473106,3.634872231
-1.52065342,3.630370579
-1.552091385,3.625348488
-1.5817948,3.619917972
-1.609789977,3.614181182
-1.636118127,3.608229773
-1.660832264,3.60214467
-1.683994039,3.59599629
-1.705670914,3.589845074
-1.725934084,3.583742112
-1.744857052,3.577729797
-1.762513468,3.571842864
-1.778976589,3.566109053
-1.79431818,3.560549995
-1.808607742,3.555182056
-1.821912366,3.550016945
-1.834295995,3.545062553
-1.84581966,3.540323387
-1.856541019,3.535801255
-1.86651458,3.531495649
-1.875791547,3.527404237
-1.884419981,3.523523188
-1.892444952,3.519847464
-1.899908483,3.516371162
-1.906850005,3.5130876
-1.91330602,3.509989729
-1.919310713,3.507070082
-1.924895899,3.504320985
-1.930091101,3.501734719
-1.934923829,3.499303526
-1.93941963,3.497019733
-1.943602247,3.494875794
-1.947493743,3.492864332
-1.951114613,3.490978181
-1.954483889,3.489210407
-1.957619254,3.487554329
-1.960537128,3.486003534
-1.963252764,3.484551881
-1.965780332,3.483193505
-1.96813299,3.481922823
-1.970322964,3.480734523
-1.97236162,3.479623563
-1.974259484,3.478585184
-1.976026405,3.477614848
-1.97767146,3.476708309
-1.979203139,3.475861528
-1.980629322,3.475070708
-1.981957308,3.474332287
-1.98319393,3.473642885
-1.984345497,3.472999351
-1.985417898,3.472398713
-1.986416626,3.471838169
-1.987346734,3.471315123
-1.988213003,3.470827095
-1.989019797,3.470371808
-1.989771256,3.469947083
-1.990471156,3.469550921
-1.991123077,3.469181414
-1.991730308,3.468836802
-1.992295924,3.468515429

==> S1.csv <==
a,b
2.002177029,-3.462841968
2.002336447,-3.462749511
2.00250753,-3.462650257
2.002691129,-3.462543704
2.002888162,-3.462429311
2.003099618,-3.462306494
2.003326535,-3.462174639
2.003570054,-3.462033072
2.003831364,-3.461881085
2.00411179,-3.46171789
2.004412705,-3.461542672
2.004735644,-3.461354511
2.00508221,-3.461152449
2.005454045,-3.460935499
2.005853052,-3.460702516
2.006281238,-3.46045229
2.006740635,-3.460183586
2.007233568,-3.459894992
2.007762533,-3.459584988
2.008330041,-3.459252032
2.008938924,-3.458894382
2.009592271,-3.458510133
2.010293184,-3.458097352
2.011045106,-3.45765389
2.011851863,-3.457177349
2.012717297,-3.456665297
2.01364559,-3.456115073
2.014641464,-3.455523662
2.01570967,-3.454887993
2.01685527,-3.454204768
2.018084071,-3.453470192
2.019401964,-3.452680363
2.020815181,-3.451831106
2.022330615,-3.450917774
2.023955515,-3.449935416
2.025697638,-3.448878667
2.027565297,-3.447741713
2.029567285,-3.446518305
2.031713084,-3.445201621
2.034012688,-3.443784341
2.036476823,-3.442258486
2.039116865,-3.440615435
2.041944867,-3.438845867
2.044973725,-3.436939618
2.04821696,-3.434885759
2.05168905,-3.432672336
2.05540516,-3.430286467
2.059381352,-3.427714136
2.063634521,-3.42494014
2.068182349,-3.421948023
2.073043402,-3.418719893
2.078237019,-3.415236358
2.083783217,-3.411476447
2.089702739,-3.407417399
2.096016869,-3.403034589
2.102747244,-3.398301446
2.109915756,-3.393189251
2.117544234,-3.387667095
2.125654157,-3.381701753
2.13426624,-3.375257629
2.143399945,-3.368296722
2.153072858,-3.360778647
2.163299938,-3.352660724
2.174092614,-3.343898158
2.185457715,-3.334444326
2.197396117,-3.324251254
2.209901233,-3.313270254
2.222957184,-3.30145282
2.236536687,-3.288751825
2.250598617,-3.275123072
2.265085214,-3.260527289
2.279918925,-3.244932613
2.29499886,-3.228317656
2.310196867,-3.210675212
2.325353211,-3.192016646
2.340271905,-3.172376977
2.354715613,-3.1518207
2.368400152,-3.130448228
2.380988523,-3.108402871
2.392084295,-3.085878182
2.401224083,-3.063125409
2.407868802,-3.040460675
2.411392504,-3.018271937
2.411068644,-2.997024646
2.406052059,-2.977266027
2.395354574,-2.959627627
2.377811289,-2.944825919
2.35203818,-2.933657463
2.316373006,-2.92699033
2.268801787,-2.925744691
2.206867126,-2.930858393
2.127563473,-2.943225978
2.027234818,-2.963593538
1.901511527,-2.992385458
1.745366756,-3.029432893
1.553436728,-3.073586676
1.320824581,-3.122249141
1.044613546,-3.170988337
0.726078408,-3.213598734
0.372920331,-3.243079932
1.99E-16,-3.253662019
-0.372920332,-3.243079932
-0.726078414,-3.213598732
-1.04461352,-3.170988343
-1.320824597,-3.122249139
-1.553436758,-3.07358668
-1.745366743,-3.029432871
-1.901511522,-2.992385492
-2.027234848,-2.963593512
-2.12756354,-2.943225919
-2.206867188,-2.930858346
-2.268801952,-2.925744567
-2.31637295,-2.926990377
-2.35203815,-2.933657487
-2.377811304,-2.944825909
-2.395354425,-2.959627741
-2.406052143,-2.977265971
-2.411068721,-2.997024592
-2.411392503,-3.018271939
-2.407868774,-3.040460697
-2.401224081,-3.06312541
-2.392084385,-3.085878114
-2.380988555,-3.108402847
-2.368400158,-3.130448224
-2.354715638,-3.151820682
-2.340271968,-3.172376931
-2.325353299,-3.19201658
-2.310196967,-3.210675138
-2.29499896,-3.228317583
-2.279919031,-3.244932536
-2.265085274,-3.260527248
-2.250598629,-3.275123066
-2.236536674,-3.288751835
-2.222957177,-3.301452826
-2.20990124,-3.313270252
-2.197396127,-3.32425125
-2.18545772,-3.334444325
-2.174092612,-3.343898161
-2.163299925,-3.352660732
-2.15307285,-3.360778652
-2.143399948,-3.368296721
-2.134266253,-3.375257623
-2.125654167,-3.381701748
-2.117544243,-3.387667089
-2.109915757,-3.39318925
-2.102747243,-3.398301447
-2.096016872,-3.403034588
-2.089702761,-3.407417384
-2.083783224,-3.411476443
-2.078236983,-3.415236382
-2.07304339,-3.418719899
-2.068182309,-3.42194805
-2.063634509,-3.424940148
-2.059381329,-3.427714151
-2.05540518,-3.430286455
-2.051689032,-3.432672348
-2.04821699,-3.43488574
-2.0449737,-3.436939634
-2.041944897,-3.438845849
-2.039116851,-3.440615444
-2.036476844,-3.442258474
-2.034012686,-3.443784343
-2.031713088,-3.445201619
-2.02956729,-3.446518302
-2.027565296,-3.447741713
-2.025697645,-3.448878664
-2.023955502,-3.449935424
-2.022330551,-3.450917814
-2.020815198,-3.451831096
-2.01940195,-3.452680371
-2.018084109,-3.453470169
-2.016855396,-3.454204693
-2.015709664,-3.454887997
-2.014641508,-3.455523636
-2.013645722,-3.456114995
-2.012717321,-3.456665283
-2.011851923,-3.457177314
-2.011045228,-3.457653818
-2.01029323,-3.458097324
-2.009592349,-3.458510086
-2.008939047,-3.45889431
-2.008330118,-3.459251987
-2.007762623,-3.459584935
-2.007233661,-3.459894938
-2.006740666,-3.460183568
-2.006281272,-3.460452269
-2.00585312,-3.460702477
-2.005454055,-3.460935493
-2.0050822,-3.461152455
-2.004735694,-3.461354482
-2.004412742,-3.46154265
-2.004111802,-3.461717884
-2.003831397,-3.461881065
-2.003570065,-3.462033066
-2.003326524,-3.462174646
-2.003099611,-3.462306498
-2.002888169,-3.462429307
-2.002691135,-3.462543701
-2.002507533,-3.462650255
-2.00233645,-3.46274951
-2.002177033,-3.462841965

==> S2.csv <==
a,b
2.003751257,-3.461927686
2.00402583,-3.461767925
2.00432049,-3.461596379
2.004636672,-3.46141219
2.004975972,-3.461214405
2.005340048,-3.461002029
2.005730727,-3.460773963
2.006149995,-3.460529009
2.006599848,-3.460265959
2.007082515,-3.459983459
2.007600476,-3.459679998
2.008156222,-3.459354052
2.008752421,-3.459003979
2.009392157,-3.458627879
2.010078568,-3.458223806
2.010814933,-3.457789712
2.01160495,-3.457323282
2.012452455,-3.456822095
2.013361648,-3.456283488
2.01433693,-3.455704646
2.015383119,-3.455082473
2.016505261,-3.454413691
2.017708875,-3.453694695
2.018999742,-3.452921666
2.020384179,-3.452090401
2.021868805,-3.451196441
2.023460838,-3.45023488
2.025167865,-3.449200492
2.026998062,-3.448087581
2.028960156,-3.446889983
2.031063447,-3.445601036
2.033317848,-3.444213528
2.035733955,-3.442719626
2.038323047,-3.441110846
2.04109711,-3.439377998
2.044068925,-3.43751109
2.047252054,-3.435499289
2.050660903,-3.43333082
2.054310744,-3.430992892
2.058217745,-3.428471601
2.062399001,-3.425751828
2.06687255,-3.422817128
2.071657362,-3.419649624
2.076773465,-3.416229794
2.082241662,-3.41253652
2.088083894,-3.408546667
2.09432281,-3.404235187
2.10098196,-3.399574772
2.108085661,-3.394535693
2.115658663,-3.389085766
2.123726348,-3.383189883
2.132314099,-3.376810123
2.141447304,-3.369905353
2.151150907,-3.362431116
2.161448853,-3.354339581
2.172363764,-3.345579238
2.183916054,-3.336095044
2.196123299,-3.325828297
2.208999195,-3.314716836
2.222552502,-3.302695272
2.236785824,-3.289695361
2.251693902,-3.275646822
2.267262174,-3.260478102
2.283465029,-3.244117506
2.300263163,-3.226495314
2.317601876,-3.207545476
2.335409073,-3.187207895
2.353591536,-3.16543273
2.372034066,-3.142182797
2.390596212,-3.117438721
2.409110603,-3.091203374
2.427381102,-3.063507155
2.445181337,-3.034413523
2.462253858,-3.004024368
2.478309763,-2.972485037
2.493028673,-2.939988726
2.506058855,-2.906779879
2.517017367,-2.873156099
2.525488888,-2.839469013
2.531024305,-2.806122573
2.533136724,-2.773570178
2.531294786,-2.74231018
2.524912246,-2.712880217
2.513332782,-2.685850788
2.495808725,-2.661818574
2.471474203,-2.641398617
2.43930782,-2.625217423
2.398088182,-2.613903292
2.346339399,-2.6080731
2.282266779,-2.608312154
2.203687521,-2.615140038
2.107963563,-2.628955043
1.991958204,-2.649943666
1.852054364,-2.6779422
1.684303226,-2.712239786
1.484808184,-2.751330631
1.25046835,-2.792665421
0.980154586,-2.832532685
0.676180996,-2.866279777
0.345536617,-2.889072943
1.77E-16,-2.897148697
-0.345536618,-2.889072944
-0.676180994,-2.866279778
-0.980154568,-2.83253269
-1.250468328,-2.792665423
-1.484808131,-2.751330622
-1.68430326,-2.71223981
-1.852054367,-2.677942159
-1.991958171,-2.649943743
-2.107963467,-2.62895519
-2.203687402,-2.615140197
-2.282266667,-2.608312297
-2.346339342,-2.608073174
-2.398088053,-2.613903422
-2.439307691,-2.625217542
-2.471474156,-2.641398676
-2.495808725,-2.661818589
-2.513332456,-2.685850992
-2.524912004,-2.712880353
-2.531294674,-2.742310226
-2.533136684,-2.773570173
-2.531024273,-2.806122561
-2.525489008,-2.839468885
-2.51701752,-2.873155944
-2.506059013,-2.906779718
-2.493028694,-2.939988683
-2.478309701,-2.972485073
-2.462253776,-3.004024428
-2.445181295,-3.034413549
-2.427381111,-3.063507133
-2.409110627,-3.09120334
-2.39059638,-3.117438554
-2.372034238,-3.14218263
-2.353591487,-3.165432768
-2.335409017,-3.187207939
-2.317602049,-3.207545323
-2.300263112,-3.226495354
-2.283464968,-3.244117553
-2.267262263,-3.260478029
-2.251693904,-3.275646819
-2.236785791,-3.289695382
-2.222552537,-3.302695246
-2.20899922,-3.314716818
-2.196123309,-3.325828286
-2.183916074,-3.336095032
-2.172363781,-3.345579223
-2.16144887,-3.354339569
-2.151150922,-3.362431106
-2.141447322,-3.36990534
-2.132314108,-3.376810117
-2.123726362,-3.383189873
-2.115658674,-3.389085759
-2.108085675,-3.394535684
-2.10098196,-3.399574773
-2.094322832,-3.404235172
-2.088083884,-3.408546675
-2.082241698,-3.412536496
-2.076773474,-3.416229788
-2.071657396,-3.419649601
-2.066872555,-3.422817125
-2.062399003,-3.425751827
-2.058217749,-3.428471598
-2.054310752,-3.430992886
-2.05066091,-3.433330815
-2.047252057,-3.435499287
-2.044068917,-3.437511095
-2.041097119,-3.439377992
-2.038323041,-3.441110849
-2.035733958,-3.442719624
-2.033317857,-3.444213521
-2.03106344,-3.44560104
-2.02896016,-3.44688998
-2.026998069,-3.448087576
-2.025167862,-3.449200494
-2.02346084,-3.450234879
-2.021868756,-3.45119647
-2.020384158,-3.452090414
-2.018999764,-3.452921653
-2.017708831,-3.453694721
-2.016505289,-3.454413674
-2.015383124,-3.455082469
-2.014336923,-3.455704651
-2.01336168,-3.456283469
-2.012452471,-3.456822086
-2.011604948,-3.457323283
-2.010814981,-3.457789684
-2.010078571,-3.458223804
-2.009392215,-3.458627845
-2.008752503,-3.459003931
-2.00815622,-3.459354054
-2.007600519,-3.459679973
-2.007082594,-3.459983413
-2.006599857,-3.460265954
-2.006150021,-3.460528994
-2.005730816,-3.460773911
-2.005340085,-3.461002007
-2.004975979,-3.461214401
-2.004636693,-3.461412178
-2.004320483,-3.461596383
-2.004025832,-3.461767924
-2.003751275,-3.461927676

==> S3.csv <==
a,b
2.007674497,-3.459636606
2.008235614,-3.45930746
2.00883769,-3.458953878
2.009483637,-3.45857406
2.010176672,-3.458166011
2.010920206,-3.457727602
2.011717838,-3.457256574
2.012573642,-3.456750362
2.013491741,-3.456206344
2.014476462,-3.455621744
2.015532843,-3.45499333
2.016666048,-3.454317748
2.01788132,-3.45359155
2.019184741,-3.452810729
2.020582792,-3.451970975
2.022081995,-3.451067874
2.023689622,-3.450096477
2.025413399,-3.449051458
2.027261609,-3.447927039
2.029243051,-3.446716994
2.031367125,-3.445414577
2.033643908,-3.444012451
2.036084073,-3.442502705
2.038699056,-3.440876723
2.041501037,-3.439125158
2.044502907,-3.437237902
2.047718493,-3.435203903
2.051162386,-3.433011213
2.054850098,-3.430646817
2.058798138,-3.428096517
2.063023839,-3.42534495
2.06754569,-3.422375274
2.072383079,-3.419169221
2.077556433,-3.415706873
2.083087322,-3.411966444
2.088998177,-3.407924295
2.095312549,-3.403554567
2.10205492,-3.398829082
2.109250672,-3.393717119
2.116925989,-3.38818519
2.125107732,-3.382196811
2.133823265,-3.375712264
2.143100236,-3.368688352
2.152966295,-3.361078157
2.163448753,-3.352830803
2.174574142,-3.343891246
2.186367701,-3.334200086
2.198852742,-3.32369344
2.212049923,-3.312302872
2.225976358,-3.29995544
2.240644631,-3.286573853
2.256061593,-3.27207686
2.272227109,-3.256379773
2.289132672,-3.239395254
2.30675964,-3.221034688
2.325077729,-3.201209603
2.34404351,-3.179833478
2.363598242,-3.156824756
2.383666471,-3.132109737
2.404155118,-3.105625633
2.424951849,-3.077325315
2.445924241,-3.047182192
2.466920805,-3.015193769
2.487770981,-2.981387386
2.508286491,-2.945825062
2.528263795,-2.908607381
2.547487366,-2.869876328
2.565733345,-2.829817137
2.582773162,-2.788658958
2.598377545,-2.746673114
2.612320599,-2.704168971
2.624382737,-2.661488612
2.634352253,-2.619000048
2.642025296,-2.577089092
2.6472048,-2.536150517
2.64969725,-2.496579822
2.649307431,-2.458765687
2.645830889,-2.423083496
2.639045457,-2.389890837
2.628700483,-2.359524774
2.614504395,-2.33230101
2.596110375,-2.308514768
2.573099858,-2.288443015
2.544963447,-2.272347534
2.511078941,-2.260478002
2.470685093,-2.253074687
2.422852204,-2.250368418
2.366446654,-2.252578222
2.300093844,-2.259900915
2.222136425,-2.272494583
2.130599773,-2.290444596
2.023168885,-2.313714161
1.897201863,-2.342067164
1.749810568,-2.374962189
1.578058442,-2.411418413
1.379337112,-2.449872973
1.151972072,-2.488075111
0.896043955,-2.523102544
0.614269342,-2.55160405
0.312587218,-2.570330211
1.58E-16,-2.576870749
-0.312587218,-2.570330211
-0.614269335,-2.551604054
-0.89604397,-2.52310254
-1.151972091,-2.488075109
-1.379337133,-2.449872977
-1.578058411,-2.411418385
-1.74981058,-2.374962212
-1.897201868,-2.342067234
-2.023168839,-2.313714292
-2.130599698,-2.290444755
-2.222136339,-2.272494746
-2.300093676,-2.259901157
-2.366446654,-2.252578269
-2.422852036,-2.250368629
-2.470685068,-2.253074767
-2.511078812,-2.260478168
-2.544963374,-2.272347643
-2.573099828,-2.288443081
-2.596110392,-2.308514798
-2.614504411,-2.332301034
-2.628700469,-2.359524801
-2.639045421,-2.389890861
-2.645830968,-2.423083494
-2.649307587,-2.458765692
-2.64969741,-2.496579827
-2.647204796,-2.53615048
-2.642025186,-2.577089055
-2.6343522,-2.619000032
-2.624382826,-2.661488557
-2.612320677,-2.704168905
-2.598377549,-2.746673095
-2.582773164,-2.788658946
-2.565733402,-2.829817061
-2.547487387,-2.869876287
-2.528263859,-2.908607286
-2.508286591,-2.945824923
-2.487771014,-2.981387339
-2.466920865,-3.015193694
-2.445924342,-3.047182068
-2.424951805,-3.077325371
-2.404155094,-3.105625665
-2.383666513,-3.132109693
-2.363598233,-3.15682477
-2.34404349,-3.179833502
-2.32507773,-3.201209605
-2.306759632,-3.221034697
-2.289132666,-3.239395261
-2.272227108,-3.256379774
-2.256061588,-3.272076864
-2.240644655,-3.28657383
-2.22597637,-3.299955428
-2.212049927,-3.312302868
-2.198852748,-3.323693436
-2.186367667,-3.334200115
-2.174574125,-3.343891261
-2.163448693,-3.352830851
-2.152966254,-3.361078189
-2.143100184,-3.368688392
-2.133823212,-3.375712304
-2.125107684,-3.382196846
-2.116925914,-3.388185244
-2.109250643,-3.39371714
-2.102054854,-3.39882913
-2.095312542,-3.403554573
-2.088998101,-3.407924347
-2.083087291,-3.411966464
-2.077556441,-3.415706867
-2.07238306,-3.419169232
-2.067545684,-3.422375278
-2.063023843,-3.425344948
-2.058798123,-3.428096527
-2.054850107,-3.430646812
-2.051162381,-3.433011216
-2.047718494,-3.435203903
-2.044502915,-3.437237897
-2.041501023,-3.439125166
-2.038699056,-3.440876723
-2.036084069,-3.442502707
-2.033643898,-3.444012457
-2.031367128,-3.445414576
-2.029243044,-3.446716998
-2.027261593,-3.447927048
-2.025413395,-3.44905146
-2.02368961,-3.450096484
-2.022081985,-3.45106788
-2.020582819,-3.451970959
-2.019184856,-3.452810661
-2.017881366,-3.453591523
-2.016666024,-3.454317763
-2.015532917,-3.454993286
-2.014476549,-3.455621693
-2.013491739,-3.456206345
-2.012573709,-3.456750322
-2.011717924,-3.457256523
-2.010920227,-3.457727589
-2.010176672,-3.45816601
-2.009483629,-3.458574065
-2.008837668,-3.458953891
-2.008235607,-3.459307464
-2.007674482,-3.459636615

==> SE1.csv <==
a,b
2.001592048,-3.463180981
2.001708642,-3.463113443
2.001833778,-3.46304094
2.001968075,-3.462963108
2.002112199,-3.462879558
2.002266883,-3.462789859
2.002432869,-3.462693576
2.002610996,-3.462590215
2.002802183,-3.462479234
2.003007353,-3.46236009
2.003227497,-3.462232195
2.003463769,-3.462094868
2.003717345,-3.461947412
2.003989431,-3.461789109
2.004281422,-3.461619129
2.00459478,-3.461436601
2.004931006,-3.461240625
2.005291823,-3.461030169
2.005679023,-3.460804156
2.006094465,-3.460561465
2.00654028,-3.460300805
2.007018664,-3.460020847
2.007531919,-3.459720183
2.008082678,-3.459397208
2.008673626,-3.459050272
2.009307619,-3.458677609
2.009987899,-3.458277216
2.010717752,-3.457847043
2.011500724,-3.457384866
2.012340798,-3.456888182
2.013242008,-3.456354429
2.014208782,-3.455780782
2.015245852,-3.455164199
2.016358315,-3.454501379
2.017551567,-3.453788796
2.018831455,-3.4530226
2.020204179,-3.452198667
2.021676408,-3.451312518
2.023255282,-3.450359308
2.02494839,-3.44933382
2.026763935,-3.448230359
2.028710592,-3.447042812
2.030797697,-3.445764515
2.03303522,-3.444388247
2.035433774,-3.442906193
2.038004725,-3.441309848
2.040760214,-3.439589965
2.043713146,-3.437736518
2.046877316,-3.435738579
2.050267453,-3.433584232
2.053899177,-3.431260533
2.05778917,-3.428753333
2.061955159,-3.4260472
2.066415997,-3.423125271
2.071191702,-3.419969115
2.076303522,-3.41655856
2.081773992,-3.412871513
2.087626934,-3.408883785
2.09388768,-3.404568759
2.100582889,-3.399897285
2.107740641,-3.39483737
2.115390778,-3.389353664
2.123564288,-3.383407557
2.132294218,-3.376956188
2.141614788,-3.369952649
2.151562015,-3.36234509
2.162173573,-3.354076312
2.173488314,-3.345083527
2.185547261,-3.335297057
2.198392122,-3.324640675
2.212066746,-3.313029886
2.226615654,-3.300372158
2.242084862,-3.286565574
2.258521331,-3.271498387
2.275972888,-3.255048295
2.29448805,-3.237081819
2.314115845,-3.217453808
2.334905606,-3.196007127
2.356906776,-3.172572595
2.380168694,-3.1469693
2.404740388,-3.119005372
2.43067038,-3.088479377
2.458006417,-3.055182467
2.486795266,-3.018901443
2.517082328,-2.979422904
2.548911159,-2.936538584
2.582322752,-2.890051994
2.617354489,-2.839786349
2.654038608,-2.785593715
2.692400067,-2.727365087
2.732453627,-2.665041222
2.774200141,-2.598623177
2.817622067,-2.528182125
2.86267821,-2.453867587
2.909297641,-2.375913409
2.957374523,-2.294639137
3.006762745,-2.210448145
3.057272148,-2.123820715
3.108667114,-2.035302107
3.160667755,-1.945486962
3.212954248,-1.855
3.265175009,-1.764475088
3.316956885,-1.67453364
3.367918765,-1.585764987
3.417685619,-1.498708851
3.465903047,-1.413841891
3.512250189,-1.331568959
3.556450778,-1.252218242
3.598280977,-1.17604123
3.637573751,-1.103216221
3.674220214,-1.033853646
3.708167489,-0.968004304
3.739414229,-0.905667996
3.768004378,-0.846802295
3.794019842,-0.791331101
3.817572616,-0.739152525
3.838797112,-0.690145801
3.857842997,-0.64417718
3.874868857,-0.601104805
3.890036804,-0.560782656
3.903508092,-0.523063633
3.915439708,-0.487801949
3.925981848,-0.454854875
3.93527616,-0.424084023
3.94345465,-0.395356212
3.950639109,-0.368544038
3.956940953,-0.343526182
3.962461375,-0.320187642
3.967291709,-0.298419652
3.97151396,-0.278119637
3.97520142,-0.259191055
3.97841934,-0.24154319
3.981225616,-0.225090915
3.983671464,-0.209754447
3.985802084,-0.195459065
3.987657269,-0.18213487
3.989271998,-0.169716501
3.990676957,-0.158142867
3.991899036,-0.147356897
3.992961768,-0.137305296
3.993885721,-0.127938312
3.994688864,-0.119209512
3.995386873,-0.111075576
3.995993422,-0.103496097
3.996520427,-0.096433387
3.996978269,-0.089852298
3.997375986,-0.083720055
3.997721444,-0.078006099
3.99802149,-0.072681941
3.998282075,-0.067721021
3.998508378,-0.063098579
3.998704898,-0.058791563
3.998875548,-0.054778472
3.999023729,-0.051039236
3.999152396,-0.047555189
3.999264113,-0.044308941
3.999361113,-0.041284258
3.999445333,-0.038466011
3.999518454,-0.035840127
3.999581939,-0.033393501
3.999637057,-0.031113854
3.999684909,-0.02898985
3.999726454,-0.0270108
3.999762522,-0.025166873
3.999793835,-0.023448801
3.999821019,-0.021848019
3.99984462,-0.020356517
3.999865109,-0.018966821
3.999882896,-0.017672011
3.999898339,-0.016465544
3.999911744,-0.015341496
3.999923382,-0.014294182
3.999933486,-0.013318318
3.999942257,-0.012409137
3.999949872,-0.01156197
3.999956482,-0.010772652
3.999962221,-0.010037247
3.999967203,-0.009351997
3.999971528,-0.008713571
3.999975283,-0.00811871
3.999978542,-0.007564448
3.999981372,-0.007048057
3.999983829,-0.006566882
3.999985961,-0.006118576
3.999987813,-0.005700878
3.99998942,-0.005311664
3.999990815,-0.004949056
3.999992026,-0.004611205
3.999993078,-0.004296379
3.999993991,-0.004003071
3.999994783,-0.003729797
3.999995471,-0.003475152
3.999996068,-0.00323791
3.999996587,-0.003016875
3.999997037,-0.002810906
3.999997428,-0.002619012
3.999997767,-0.002440227
3.999998061,-0.002273636
3.999998317,-0.002118419
3.999998539,-0.001973797
3.999998732,-0.001839049

==> SE2.csv <==
a,b
2.000874854,-3.463596076
2.000938932,-3.463559013
2.001007704,-3.46351923
2.001081526,-3.46347652
2.001160748,-3.463430678
2.001245762,-3.463381478
2.001337013,-3.463328657
2.001434955,-3.463271954
2.001540047,-3.463211098
2.00165283,-3.463145775
2.00177389,-3.463075641
2.001903812,-3.463000354
2.002043212,-3.462919553
2.002192828,-3.462832806
2.00235342,-3.462739666
2.002525751,-3.462639684
2.002710684,-3.462532353
2.002909167,-3.462417113
2.003122159,-3.462293399
2.003350728,-3.462160579
2.003596039,-3.462017962
2.003859269,-3.46186485
2.004141752,-3.46170045
2.004444915,-3.461523911
2.004770213,-3.461334363
2.005119303,-3.461130816
2.005493934,-3.460912218
2.0058959,-3.460677488
2.006327259,-3.460425386
2.006790154,-3.460154611
2.007286805,-3.459863812
2.00781976,-3.459551437
2.008391647,-3.459215874
2.009005253,-3.458855407
2.009663652,-3.458468136
2.010370079,-3.458052051
2.011128047,-3.457604959
2.011941284,-3.457124517
2.012813819,-3.45660818
2.013749951,-3.456053214
2.014754298,-3.455456662
2.015831818,-3.454815328
2.016987806,-3.454125769
2.018227976,-3.45338424
2.019558412,-3.452586719
2.020985685,-3.451728821
2.02251679,-3.450805829
2.024159283,-3.449812598
2.025921246,-3.448743558
2.027811327,-3.447592679
2.029838875,-3.446353363
2.032013851,-3.445018479
2.034346995,-3.443580235
2.036849872,-3.442030119
2.039534838,-3.440358882
2.042415256,-3.438556371
2.045505501,-3.436611472
2.048821025,-3.434512022
2.052378514,-3.432244646
2.056196026,-3.429794598
2.060293044,-3.427145646
2.064690638,-3.424279876
2.069411768,-3.421177383
2.074481331,-3.41781612
2.079926473,-3.41417154
2.085776838,-3.410216272
2.092064915,-3.405919687
2.098826446,-3.401247406
2.106100845,-3.396160748
2.113931726,-3.390616068
2.122367498,-3.384563987
2.131462215,-3.377948392
2.141276405,-3.370705368
2.151878148,-3.362761858
2.163344311,-3.354034109
2.17576201,-3.344425809
2.189230322,-3.333825886
2.203862252,-3.322105897
2.219787003,-3.309116951
2.237152514,-3.294686093
2.256128271,-3.278612082
2.27690841,-3.260660427
2.299714696,-3.240557863
2.324799531,-3.217985994
2.352448283,-3.192574451
2.382980568,-3.163893667
2.416749559,-3.131447797
2.454138243,-3.094668557
2.495550902,-3.052911419
2.541398234,-3.005456028
2.59207292,-2.951514217
2.647914774,-2.890249149
2.709162619,-2.820810999
2.775894191,-2.742393924
2.847957176,-2.654319156
2.924900263,-2.556144294
3.005919239,-2.447791863
3.08983875,-2.329678071
3.175146646,-2.202815409
3.26009484,-2.068849252
3.342858059,-1.93
3.421723429,-1.788900325
3.495267426,-1.648349954
3.562479769,-1.511039809
3.622809552,-1.379306502
3.676136029,-1.254965778
3.722686392,-1.139243725
3.762929898,-1.032797935
3.797475308,-0.935798118
3.826986574,-0.84803689
3.852122765,-0.769043878
3.873500375,-0.698187413
3.891674298,-0.634754812
3.907130705,-0.578011759
3.920288119,-0.527242612
3.931502569,-0.481774966
3.941074714,-0.440992833
3.949257383,-0.404342473
3.95626278,-0.371332398
3.962268968,-0.341530298
3.967425488,-0.314558335
3.971858112,-0.290087849
3.975672843,-0.267833491
3.978959223,-0.247547817
3.981793066,-0.229016213
3.984238713,-0.212052344
3.986350896,-0.19649413
3.988176269,-0.182200241
3.98975468,-0.169047084
3.991120229,-0.156926221
3.992302143,-0.14574217
3.993325513,-0.135410546
3.994211905,-0.125856493
3.994979881,-0.117013334
3.995645431,-0.108821509
3.996222344,-0.101227562
3.996722525,-0.09418337
3.997156251,-0.087645469
3.997532408,-0.08157448
3.99785868,-0.075934617
3.998141714,-0.070693277
3.998387264,-0.065820689
3.998600312,-0.061289612
3.998785174,-0.057075041
3.998945588,-0.053153992
3.999084797,-0.049505318
3.999205609,-0.046109537
3.99931046,-0.042948659
3.999401461,-0.040006075
3.999480445,-0.037266365
3.999549,-0.034715351
3.999608505,-0.032339788
3.999660156,-0.030127475
3.999704989,-0.02806707
3.999743907,-0.026148002
3.999777689,-0.024360529
3.999807013,-0.022695535
3.999832469,-0.021144567
3.999854566,-0.019699806
3.999873749,-0.018353891
3.9998904,-0.017100082
3.999904856,-0.015932001
3.999917404,-0.014843816
3.999928298,-0.013830001
3.999937754,-0.012885502
3.999945964,-0.012005533
3.99995309,-0.011185706
3.999959277,-0.010421883
3.999964647,-0.009710242
3.99996931,-0.009047199
3.999973357,-0.008429489
3.999976871,-0.007853925
3.999979921,-0.007317684
3.999982569,-0.00681808
3.999984868,-0.006352559
3.999986863,-0.005918856
3.999988596,-0.005514758
3.9999901,-0.005138243
3.999991405,-0.004787461
3.999992539,-0.004460604
3.999993523,-0.004156074
3.999994377,-0.003872344
3.999995119,-0.003607967
3.999995762,-0.003361658
3.999996321,-0.003132154
3.999996806,-0.002918311
3.999997227,-0.002719094
3.999997593,-0.002533476
3.999997911,-0.002360503
3.999998186,-0.002199355
3.999998425,-0.002049221
3.999998633,-0.001909314
3.999998813,-0.001778961
3.99999897,-0.001657523
3.999999106,-0.001544368
3.999999224,-0.001438929
3.999999326,-0.001340701
3.999999415,-0.001249177
3.999999492,-0.001163892
3.999999559,-0.001084436
3.999999617,-0.001010409

==> SW1.csv <==
a,b
-3.999998732,-0.001839079
-3.999998539,-0.001973817
-3.999998317,-0.002118432
-3.999998061,-0.002273664
-3.999997767,-0.002440253
-3.999997428,-0.002619035
-3.999997037,-0.002810942
-3.999996587,-0.003016913
-3.999996068,-0.003237931
-3.999995471,-0.003475163
-3.999994783,-0.003729814
-3.999993991,-0.004003101
-3.999993078,-0.004296403
-3.999992026,-0.004611215
-3.999990815,-0.004949067
-3.99998942,-0.005311688
-3.999987813,-0.005700886
-3.999985961,-0.006118576
-3.999983829,-0.006566902
-3.999981372,-0.007048055
-3.999978542,-0.00756446
-3.999975283,-0.008118731
-3.999971528,-0.008713566
-3.999967203,-0.009352019
-3.999962221,-0.01003725
-3.999956482,-0.010772654
-3.999949872,-0.011561997
-3.999942257,-0.012409141
-3.999933486,-0.013318369
-3.999923382,-0.014294194
-3.999911744,-0.01534154
-3.999898338,-0.016465599
-3.999882896,-0.017672045
-3.999865108,-0.018966852
-3.999844619,-0.020356557
-3.999821019,-0.021848045
-3.999793834,-0.023448843
-3.999762521,-0.025166905
-3.999726453,-0.02701086
-3.999684909,-0.02898986
-3.999637055,-0.03111393
-3.999581939,-0.033393507
-3.999518452,-0.035840201
-3.999445332,-0.03846604
-3.999361112,-0.041284322
-3.999264112,-0.044309009
-3.999152395,-0.04755524
-3.999023727,-0.051039314
-3.998875549,-0.054778461
-3.998704895,-0.058791641
-3.998508379,-0.063098551
-3.998282072,-0.067721083
-3.998021488,-0.072681969
-3.99772144,-0.078006191
-3.997375984,-0.083720089
-3.996978263,-0.089852399
-3.996520425,-0.096433417
-3.995993415,-0.103496181
-3.99538687,-0.111075599
-3.994688858,-0.119209559
-3.993885718,-0.127938327
-3.992961764,-0.137305294
-3.99189903,-0.147356926
-3.990676956,-0.158142827
-3.989271989,-0.169716555
-3.987657261,-0.182134919
-3.985802076,-0.195459096
-3.983671456,-0.20975447
-3.981225606,-0.225090951
-3.978419329,-0.241543245
-3.975201408,-0.259191123
-3.971513948,-0.278119695
-3.967291699,-0.298419692
-3.962461366,-0.320187654
-3.956940944,-0.343526201
-3.950639098,-0.368544081
-3.943454638,-0.39535628
-3.935276143,-0.424084059
-3.92598182,-0.454854886
-3.915439671,-0.48780198
-3.903508056,-0.523063712
-3.890036771,-0.560782736
-3.874868821,-0.60110489
-3.857842956,-0.644177272
-3.838797067,-0.690145895
-3.817572566,-0.739152631
-3.79401978,-0.791331217
-3.768004298,-0.846802392
-3.739414153,-0.905668087
-3.708167423,-0.968004401
-3.67422016,-1.033853745
-3.637573704,-1.103216336
-3.598280953,-1.176041326
-3.556450831,-1.25221815
-3.512250225,-1.331568921
-3.46590309,-1.41384183
-3.417685674,-1.498708806
-3.367918805,-1.585764893
-3.316956908,-1.6745336
-3.265175005,-1.764475074
-3.212954248,-1.855
-3.160667741,-1.945486966
-3.108667092,-2.035302145
-3.057272085,-2.123820796
-3.006762736,-2.210448212
-2.957374487,-2.294639207
-2.909297624,-2.375913459
-2.862678146,-2.45386769
-2.817622143,-2.528182049
-2.774200223,-2.598623073
-2.732453677,-2.665041144
-2.692400101,-2.727365018
-2.654038641,-2.785593629
-2.61735453,-2.839786264
-2.58232282,-2.890051914
-2.548911228,-2.936538513
-2.517082398,-2.979422835
-2.486795342,-3.018901371
-2.458006493,-3.055182394
-2.430670438,-3.088479304
-2.404740508,-3.119005287
-2.380168785,-3.146969224
-2.356906809,-3.172572545
-2.33490561,-3.196007095
-2.314115857,-3.217453779
-2.294488084,-3.237081783
-2.275972924,-3.255048259
-2.258521345,-3.271498367
-2.242084865,-3.286565562
-2.22661567,-3.30037214
-2.212066786,-3.313029852
-2.198392254,-3.324640581
-2.185546854,-3.335297327
-2.173488309,-3.345083514
-2.162173429,-3.3540764
-2.151561852,-3.362345196
-2.141614946,-3.36995254
-2.132294113,-3.376956274
-2.123564489,-3.383407438
-2.115390842,-3.389353631
-2.107740774,-3.394837281
-2.100582951,-3.399897251
-2.093887792,-3.404568693
-2.087627042,-3.408883718
-2.081773946,-3.412871543
-2.07630348,-3.416558587
-2.07119175,-3.419969088
-2.066416058,-3.423125236
-2.06195512,-3.426047224
-2.057789091,-3.428753382
-2.053899173,-3.431260536
-2.05026751,-3.433584199
-2.046877361,-3.435738553
-2.043713148,-3.437736517
-2.040760249,-3.439589944
-2.038004743,-3.441309837
-2.035433779,-3.442906191
-2.033035234,-3.444388239
-2.030797704,-3.445764511
-2.028710595,-3.44704281
-2.026763938,-3.448230357
-2.024948432,-3.449333795
-2.023255286,-3.450359305
-2.021676408,-3.451312519
-2.020204169,-3.452198674
-2.018831438,-3.453022611
-2.017551568,-3.453788795
-2.016358299,-3.454501388
-2.015245845,-3.455164203
-2.014208772,-3.455780788
-2.013241994,-3.456354438
-2.012340806,-3.456888177
-2.011500744,-3.457384854
-2.010717726,-3.457847058
-2.009987867,-3.458277235
-2.00930761,-3.458677615
-2.008673566,-3.459050306
-2.008082641,-3.45939723
-2.007531884,-3.459720204
-2.0070186,-3.460020884
-2.006540212,-3.460300845
-2.006094412,-3.460561495
-2.005678955,-3.460804196
-2.005291782,-3.461030193
-2.004931,-3.461240628
-2.004594751,-3.461436618
-2.004281406,-3.461619139
-2.003989425,-3.461789112
-2.003717314,-3.46194743
-2.00346376,-3.462094874
-2.003227493,-3.462232198
-2.003007314,-3.462360112
-2.002802162,-3.462479247
-2.002610989,-3.462590219
-2.002432843,-3.462693591
-2.002266858,-3.462789874
-2.002112183,-3.462879568
-2.001968058,-3.462963118
-2.001833765,-3.463040947
-2.001708628,-3.463113451
-2.001592032,-3.46318099

==> SW2.csv <==
a,b
-3.999999617,-0.001010428
-3.999999559,-0.001084456
-3.999999492,-0.001163906
-3.999999415,-0.001249188
-3.999999326,-0.001340711
-3.999999224,-0.00143893
-3.999999106,-0.001544362
-3.99999897,-0.001657527
-3.999998813,-0.001778968
-3.999998633,-0.001909318
-3.999998425,-0.002049233
-3.999998186,-0.002199377
-3.999997911,-0.002360517
-3.999997593,-0.002533484
-3.999997227,-0.002719114
-3.999996806,-0.002918325
-3.999996321,-0.003132161
-3.999995762,-0.003361675
-3.999995119,-0.003607972
-3.999994377,-0.003872342
-3.999993523,-0.00415611
-3.999992539,-0.004460626
-3.999991405,-0.004787456
-3.9999901,-0.00513828
-3.999988596,-0.005514781
-3.999986864,-0.005918837
-3.999984868,-0.006352561
-3.999982569,-0.006818081
-3.999979921,-0.00731768
-3.999976871,-0.007853939
-3.999973357,-0.008429486
-3.99996931,-0.009047207
-3.999964647,-0.009710261
-3.999959277,-0.010421872
-3.99995309,-0.011185686
-3.999945963,-0.012005544
-3.999937754,-0.012885466
-3.999928298,-0.013830006
-3.999917404,-0.014843817
-3.999904856,-0.01593198
-3.9998904,-0.017100097
-3.999873749,-0.018353876
-3.999854567,-0.01969976
-3.999832469,-0.021144582
-3.999807013,-0.022695533
-3.999777689,-0.024360526
-3.999743907,-0.026148013
-3.999704989,-0.028067058
-3.999660156,-0.030127481
-3.999608505,-0.032339792
-3.999549,-0.034715337
-3.999480444,-0.037266382
-3.999401461,-0.040006062
-3.99931046,-0.042948658
-3.999205609,-0.046109548
-3.999084798,-0.049505303
-3.998945589,-0.05315399
-3.998785174,-0.057075036
-3.998600312,-0.061289605
-3.998387264,-0.065820706
-3.998141714,-0.07069328
-3.997858681,-0.075934597
-3.997532408,-0.081574491
-3.997156251,-0.087645474
-3.996722526,-0.094183332
-3.996222345,-0.101227549
-3.99564543,-0.108821515
-3.994979881,-0.117013322
-3.994211907,-0.125856455
-3.993325514,-0.135410514
-3.992302143,-0.145742162
-3.991120228,-0.156926224
-3.989754681,-0.169047054
-3.988176273,-0.182200165
-3.986350902,-0.196494034
-3.984238717,-0.21205228
-3.981793067,-0.229016213
-3.978959225,-0.24754781
-3.975672853,-0.267833378
-3.971858119,-0.290087789
-3.967425496,-0.314558273
-3.962268976,-0.341530234
-3.956262787,-0.371332375
-3.949257391,-0.404342453
-3.941074725,-0.440992766
-3.931502585,-0.481774848
-3.920288131,-0.52724265
-3.907130718,-0.578011751
-3.891674304,-0.634754737
-3.873500388,-0.698187385
-3.852122778,-0.769043856
-3.826986601,-0.848036847
-3.797475319,-0.935798103
-3.762929872,-1.032798021
-3.722686384,-1.139243772
-3.67613608,-1.254965666
-3.622809568,-1.379306489
-3.562479777,-1.511039823
-3.495267453,-1.648349927
-3.421723432,-1.788900349
-3.342858059,-1.93
-3.260094863,-2.068849242
-3.175146638,-2.202815443
-3.08983876,-2.329678078
-3.005919241,-2.447791876
-2.924900192,-2.556144395
-2.847957227,-2.654319107
-2.775894262,-2.742393847
-2.709162594,-2.82081104
-2.647914751,-2.890249198
-2.592072906,-2.951514252
-2.541398203,-3.005456043
-2.495550888,-3.052911437
-2.454138238,-3.094668571
-2.416749577,-3.131447797
-2.382980518,-3.163893708
-2.352448257,-3.192574475
-2.324799489,-3.217986028
-2.299714628,-3.240557913
-2.276908319,-3.260660492
-2.256128187,-3.278612141
-2.237152447,-3.294686141
-2.219786874,-3.309117039
-2.203862204,-3.322105931
-2.189230359,-3.333825864
-2.175762081,-3.344425765
-2.163344334,-3.354034095
-2.151878114,-3.36276188
-2.14127635,-3.370705404
-2.131462172,-3.37794842
-2.122367485,-3.384563995
-2.113931732,-3.390616065
-2.10610086,-3.396160739
-2.098826448,-3.401247405
-2.09206488,-3.40591971
-2.085776818,-3.410216284
-2.079926455,-3.414171552
-2.074481314,-3.41781613
-2.069411775,-3.421177379
-2.064690655,-3.424279864
-2.060293024,-3.427145658
-2.056196021,-3.429794601
-2.052378529,-3.432244636
-2.048821016,-3.434512028
-2.045505489,-3.43661148
-2.04241527,-3.438556362
-2.039534833,-3.440358886
-2.03684986,-3.442030126
-2.03434701,-3.443580226
-2.032013845,-3.445018482
-2.02983887,-3.446353366
-2.027811339,-3.447592671
-2.025921233,-3.448743566
-2.024159289,-3.449812594
-2.022516791,-3.450805829
-2.020985677,-3.451728826
-2.01955842,-3.452586714
-2.018227971,-3.453384243
-2.016987815,-3.454125763
-2.015831816,-3.454815329
-2.0147543,-3.455456661
-2.013749955,-3.456053212
-2.012813805,-3.456608188
-2.011941283,-3.457124517
-2.011128046,-3.457604959
-2.010370072,-3.458052055
-2.009663657,-3.458468133
-2.009005245,-3.458855411
-2.008391649,-3.459215872
-2.007819773,-3.459551429
-2.007286822,-3.459863802
-2.006790144,-3.460154617
-2.006327263,-3.460425383
-2.005895914,-3.46067748
-2.005493916,-3.460912228
-2.005119314,-3.461130809
-2.004770208,-3.461334366
-2.004444882,-3.46152393
-2.004141763,-3.461700443
-2.003859285,-3.46186484
-2.003596023,-3.462017971
-2.003350732,-3.462160576
-2.003122176,-3.462293389
-2.002909163,-3.462417116
-2.002710681,-3.462532355
-2.002525757,-3.462639681
-2.002353426,-3.462739663
-2.002192836,-3.462832801
-2.002043219,-3.462919549
-2.001903808,-3.463000357
-2.001773884,-3.463075645
-2.001652832,-3.463145773
-2.00154005,-3.463211097
-2.001434944,-3.46327196
-2.001337008,-3.46332866
-2.001245767,-3.463381474
-2.001160748,-3.463430678
-2.001081525,-3.463476521
-2.00100771,-3.463519227
-2.000938931,-3.463559014
-2.000874847,-3.46359608

==> intdata.csv <==
a,b
2.349306754,-0.315644222
2.405497262,-0.60364276
2.426156204,-0.838285428
2.418389832,-1.029967449
2.385969708,-1.189121871
2.329594891,-1.324804958
2.247205887,-1.44442808
2.134073999,-1.553846767
1.982697568,-1.657383675
1.782776492,-1.757532521
1.521945837,-1.854157012
1.188618649,-1.943211047
0.778590771,-2.015760661
0.304709701,-2.059391693
-0.197903598,-2.063856475
-0.681590267,-2.027975482
-1.10713106,-1.960534539
-1.456962311,-1.874097334
-1.732468595,-1.778594595
-1.944358958,-1.679077949
-2.105176569,-1.576403695
-2.225772125,-1.468554055
-2.31425631,-1.351558515
-2.37593959,-1.219884636
-2.413452545,-1.066463547
-2.426707007,-0.882590496
-2.412621542,-0.658063623
-2.364799369,-0.382261689
-2.273878499,-0.0473243
-2.130076151,0.345549635
-1.929340948,0.778477379
-1.680801302,1.215503282
-1.40756569,1.614870053
-1.136786041,1.94755698
-0.887797168,2.205193089
-0.668193224,2.394228685
-0.476806945,2.526513409
-0.308030694,2.613275158
-0.15466992,2.662806797
-0.009229935,2.680052417
0.135734261,2.666755525
0.28766086,2.621571069
0.454044913,2.539976512
0.642164348,2.414106264
0.857952688,2.233037719
1.103368909,1.984757036
1.372186491,1.661633306
1.646554313,1.269621936
1.899771484,0.83518991
2.107481031,0.399425568
2.258569894,0
2.355769171,-0.342714667
2.408547252,-0.625775197
2.426530188,-0.856298352
2.416542146,-1.044788786
2.382075756,-1.201593091
2.323583204,-1.335627118
2.238775403,-1.454164135
2.122691023,-1.562929732
1.967583965,-1.666107507
1.762929109,-1.766004976
1.496273693,-1.862203419
1.156343483,-1.950259403
0.740010653,-2.020830221
0.261983327,-2.06140767
-0.240904753,-2.062289267
-0.720868621,-2.023241416
-1.140264795,-1.953678574
-1.483451962,-1.866138496
-1.753003431,-1.770161056
-1.960019766,-1.670388464
-2.116989569,-1.567380419
-2.234546669,-1.45892385
-2.320556807,-1.340905173
-2.380096554,-1.207662099
-2.415567394,-1.051989213
-2.426637715,-0.865039781
-2.409952037,-0.636512169
-2.358824699,-0.355858858
-2.263713265,-0.015704941
-2.115033486,0.381596162
-1.909604342,0.81649453
-1.657883876,1.251860015
-1.383838419,1.646346767
-1.114339913,1.972634158
-0.867734376,2.223983966
-0.650692161,2.407655842
-0.461506951,2.535619867
-0.294347628,2.618902796
-0.141961946,2.665511529
0.003145614,2.680107116
0.148415259,2.664165801
0.301289636,2.61607552
0.469264097,2.531031537
0.65956284,2.400881464
0.87790569,2.214494473
1.125729224,1.95995568
1.395896297,1.630409
1.669556294,1.233414614
1.919682512,0.797164911
2.122734369,0.363233768

==> intdata2.csv <==
a,b
-0.786480571,-0.257391716
-0.802378435,-0.111986102
-0.787812478,0.042262081
-0.744496422,0.199645046
-0.675258601,0.353390571
-0.583866032,0.49616207
-0.474680529,0.620780569
-0.352210021,0.720940868
-0.220703371,0.791720852
-0.083940467,0.829800414
0.054732738,0.833467115
0.192165994,0.802559091
0.325079596,0.738457295
0.449796219,0.644138825
0.562156542,0.524196842
0.657678064,0.384677282
0.731930932,0.232631032
0.780987036,0.075423541
0.801800451,-0.080002127
0.792415416,-0.227687355
0.752033544,-0.362897104
0.681037092,-0.48204791
0.581073836,-0.582455128
0.455222169,-0.662052051
0.308162899,-0.719206079
0.146206785,-0.752676422
-0.02298742,-0.761686579
-0.191035889,-0.746018935
-0.349673314,-0.706048789
-0.49155616,-0.642689428
-0.610803,-0.557290271
-0.703176833,-0.451591481
-0.766005565,-0.327803182
-0.797997003,-0.188823897
-0.799091943,-0.038527653
-0.770403938,0.118015321
-0.714194637,0.274542568
-0.633776747,0.42393047
-0.533256435,0.558822637
-0.417122623,0.672379858
-0.289799534,0.758917199
-0.155321639,0.814272775
-0.017241095,0.835906235
0.12122888,0.822858319
0.256916027,0.775705183
0.386373951,0.696588069
0.505689174,0.589267317
0.610511689,0.459072262
0.696329168,0.31260578
0.758898096,0.157165411
0.794677323,0
0.80112985,-0.152369884
0.776853872,-0.29456594
0.721614481,-0.42243135
0.636387344,-0.532852198
0.523484046,-0.6234721
0.386738339,-0.692447514
0.231627891,-0.738331286
0.065168967,-0.760093524
-0.104533876,-0.757216551
-0.269044365,-0.729770015
-0.420452772,-0.678399898
-0.55207442,-0.604240459
-0.658815884,-0.508828677
-0.737213748,-0.394111538
-0.78528365,-0.262596805
-0.80233923,-0.117616582
-0.788889212,0.036396086
-0.746604371,0.193778132
-0.678273083,0.347790154
-0.587633131,0.491105019
-0.479032004,0.616523459
-0.356979275,0.717697101
-0.225739495,0.789646289
-0.089110934,0.828989587
0.049547758,0.833955878
0.187084606,0.804326401
0.320230536,0.741422754
0.445325833,0.648161919
0.558228162,0.529077658
0.654461054,0.390167872
0.729584552,0.238456606
0.779644745,0.081312475
0.801557277,-0.074294169
0.793323711,-0.222361761
0.75410179,-0.358108999
0.684229141,-0.477913521
0.5853039,-0.579062384
0.460346285,-0.659469694
0.313976879,-0.71748801
0.152446808,-0.751861706
-0.016625681,-0.761794454
-0.184869514,-0.747046661
-0.343998815,-0.707972568
-0.486624714,-0.645466281
-0.606804784,-0.560862797
-0.700241095,-0.455886955
-0.764206549,-0.332728419
-0.797359998,-0.194254529
-0.799597928,-0.044298028
-0.771990376,0.112116914

==> intdata3.csv <==
a,b
-1.000013561,1.101981585
-0.791805077,1.336254515
-0.579006702,1.519034859
-0.367561494,1.646031806
-0.15923124,1.716709633
0.04718575,1.73172781
0.254205648,1.691316941
0.463954434,1.594927843
0.676470654,1.442176274
0.888176279,1.234972999
1.091129825,0.98018306
1.273964925,0.691211031
1.42470942,0.386643606
1.534079424,0.085860665
1.597130786,-0.195824537
1.612543427,-0.449590488
1.580637827,-0.672545093
1.501581999,-0.865533581
1.37455212,-1.030806248
1.198013326,-1.170214277
0.97112877,-1.284057464
0.696189605,-1.370634897
0.38140951,-1.426691493
0.042439261,-1.448841767
-0.299338885,-1.435407194
-0.621815399,-1.387430783
-0.907618175,-1.308039016
-1.146745872,-1.200683792
-1.335690621,-1.067529877
-1.474777248,-0.908759953
-1.565541934,-0.722822853
-1.609053849,-0.507424479
-1.605353911,-0.261171519
-1.554023143,0.014192803
-1.455779335,0.311456054
-1.314530665,0.616804943
-1.138548487,0.911467845
-0.939415983,1.176179534
-0.728966748,1.395993022
-0.516152146,1.562492502
-0.305608069,1.672784706
-0.098060939,1.726924492
0.108257302,1.725558046
0.315924747,1.668663783
0.526625218,1.555584782
0.739467616,1.386350062
0.949601368,1.164068294
1.147880578,0.89747712
1.322403103,0.601816665
1.461687373,0.296452768
1.557673369,0
1.606652016,-0.274043622
1.608010364,-0.51877877
1.562174943,-0.732674604
1.469057778,-0.91721732
1.3275447,-1.07469783
1.136110303,-1.206598961
0.894552558,-1.312639591
0.606642165,-1.390566852
0.282749396,-1.436900961
-0.059426827,-1.448580083
-0.397673653,-1.424696328
-0.710793263,-1.367047295
-0.983494675,-1.279055884
-1.207910614,-1.163927014
-1.381971699,-1.02326488
-1.506599459,-0.856676505
-1.583317183,-0.662258284
-1.612896982,-0.437781527
-1.595134946,-0.182527509
-1.529744304,0.100361488
-1.418179882,0.401739865
-1.265600345,0.706006266
-1.081482185,0.993698521
-0.877849148,1.246399805
-0.665952592,1.451025758
-0.453523644,1.601010364
-0.243934217,1.694618994
-0.037003981,1.732285494
0.169452417,1.714532621
0.377926119,1.641088347
0.589510376,1.511305243
0.802258408,1.325840503
1.010009598,1.089238043
1.202549162,0.812196939
1.3677316,0.51157914
1.494843699,0.207079691
1.577130721,-0.08385122
1.611998,-0.349660111
1.599350238,-0.585247245
1.539580614,-0.790229463
1.432300522,-0.966537637
1.276159402,-1.116362432
1.069792859,-1.240733468
0.813874074,-1.338769545
0.513893374,-1.407730058
0.182456798,-1.444060421
-0.160940791,-1.445185969
-0.493765273,-1.411018125
-0.79618044,-1.344009266
-1.055104062,-1.247708551

==> intdata4.csv <==
a,b
1.99840671,3.465020037
1.998164558,3.465159365
1.997885597,3.465319788
1.997564215,3.465504495
1.997193926,3.465717163
1.996767291,3.465961997
1.996275777,3.466243803
1.995709398,3.46656819
1.995056811,3.466941494
1.994304839,3.467371045
1.993438282,3.467865248
1.99243961,3.468433732
1.991288614,3.469087513
1.989962015,3.469839166
1.988432779,3.47070315
1.986669772,3.471695917
1.984637067,3.47283619
1.982293065,3.474145302
1.979589662,3.47564747
1.976471184,3.477370119
1.972873131,3.479344229
1.968720754,3.481604655
1.96392735,3.484190447
1.958392196,3.487145163
1.951998228,3.490517046
1.94460921,3.494359126
1.936066341,3.498729144
1.926184317,3.50368917
1.914746513,3.509304878
1.901499238,3.515644282
1.886145128,3.522775604
1.868334779,3.530764386
1.847657249,3.539669118
1.823628587,3.549535359
1.7956784,3.560387956
1.763134698,3.572220929
1.725206872,3.584985226
1.680968095,3.59857448
1.629338863,3.61280999
1.569075115,3.627427424
1.498767695,3.642068979
1.416862435,3.656287269
1.321714792,3.669568695
1.211697055,3.681383065
1.085375602,3.691261705
0.941766698,3.698894871
0.780658801,3.704223375
0.60295262,3.707482362
0.410922921,3.709156995
0.20828979,3.709835749
2.27E-16,3.71
-0.20828979,3.709835749
-0.41092292,3.709156996
-0.602952618,3.707482363
-0.780658797,3.704223376
-0.941766698,3.698894871
-1.085375603,3.691261706
-1.211697062,3.681383066
-1.321714801,3.669568712
-1.416862444,3.656287262
-1.498767727,3.642068952
-1.569075119,3.627427429
-1.629338852,3.612810004
-1.680968165,3.598574444
-1.725206868,3.584985231
-1.763134712,3.572220924
-1.795678384,3.560387965
-1.823628687,3.549535311
-1.847657289,3.539669098
-1.868334755,3.530764399
-1.886145113,3.522775611
-1.901499216,3.515644293
-1.914746484,3.509304893
-1.92618434,3.503689157
-1.936066333,3.498729148
-1.944609209,3.494359126
-1.951998232,3.490517044
-1.95839219,3.487145166
-1.963927345,3.484190449
-1.968720764,3.481604649
-1.972873138,3.479344226
-1.976471179,3.477370122
-1.979589659,3.475647472
-1.982293063,3.474145303
-1.984637063,3.472836192
-1.98666977,3.471695918
-1.988432763,3.470703159
-1.989962017,3.469839165
-1.991288687,3.469087472
-1.992439648,3.46843371
-1.993438263,3.467865259
-1.99430483,3.46737105
-1.995056827,3.466941485
-1.99570941,3.466568183
-1.996275752,3.466243818
-1.996767288,3.465961999
-1.997193924,3.465717164
-1.997564175,3.465504518
-1.99788558,3.465319798
-1.998164551,3.465159369
-1.99840669,3.465020048

==> intdata5.csv <==
a,b
1.999314178,3.464497303
1.99926392,3.464526278
1.999209977,3.464557375
1.999152079,3.464590748
1.999089936,3.464626563
1.999023234,3.464665001
1.998951654,3.464706244
1.998874826,3.464750504
1.998792349,3.464798011
1.998703825,3.464848993
1.998608832,3.46490369
1.998506867,3.46496239
1.998397407,3.465025391
1.99827993,3.465092992
1.998153862,3.465165518
1.99801853,3.465243353
1.99787325,3.465326886
1.997717329,3.465416511
1.997549971,3.465512679
1.997370322,3.465615873
1.997177506,3.46572659
1.996970529,3.46584539
1.996748358,3.465972857
1.996509893,3.466109609
1.9962539,3.466256341
1.995979121,3.466413756
1.99568416,3.466582636
1.995367512,3.466763823
1.995027625,3.466958179
1.994662738,3.467166684
1.994271024,3.467390349
1.993850529,3.467630251
1.993399069,3.467887596
1.992914401,3.468163611
1.992394049,3.468459649
1.991835384,3.468777141
1.991235542,3.469117637
1.990591495,3.469482772
1.989899925,3.469874325
1.989157327,3.470294164
1.988359862,3.470744328
1.987503466,3.471226958
1.986583698,3.471744381
1.985595832,3.472299052
1.984534722,3.472893627
1.983394859,3.473530924
1.982170294,3.47421396
1.980854572,3.47494598
1.979440784,3.475730417
1.977921397,3.476570981
1.976288299,3.477471617
1.974532721,3.478436536
1.972645096,3.47947028
1.970615141,3.480577654
1.968431585,3.481763857
1.966082222,3.483034431
1.963553768,3.484395303
1.960831675,3.485852863
1.957900041,3.487413969
1.954741499,3.489085967
1.951336909,3.490876803
1.947665188,3.49279506
1.943703142,3.494849975
1.939424998,3.497051615
1.934802161,3.499410909
1.929802747,3.501939786
1.924391099,3.504651311
1.918527189,3.507559839
1.912165885,3.510681231
1.905256075,3.514033099
1.897739659,3.517635077
1.889550374,3.521509132
1.880612218,3.525680015
1.870837708,3.530175716
1.860125727,3.535028031
1.848358934,3.540273215
1.83540065,3.545952746
1.821091129,3.552114178
1.805243081,3.558812093
1.787636337,3.566109125
1.768011535,3.574076998
1.746062626,3.582797521
1.721428404,3.592363246
1.693682343,3.602877902
1.662321604,3.614455833
1.62675505,3.627220156
1.586290931,3.641298854
1.540125559,3.656817727
1.487334496,3.673889101
1.426869946,3.692594521
1.357569969,3.712959393
1.278184915,3.734919232
1.187432276,3.758276432
1.084089958,3.782650898
0.967138062,3.807431759
0.835952959,3.831744181
0.690542731,3.854452125
0.531785723,3.874221084
0.361611486,3.889655682
0.183037806,3.899505094
2.39E-16,3.902893431
-0.183037807,3.899505094
-0.361611488,3.889655682
-0.531785714,3.874221086
-0.690542736,3.854452124
-0.835952976,3.831744178
-0.967138058,3.80743176
-1.084089934,3.782650903
-1.187432264,3.758276433
-1.278184931,3.734919233
-1.357569979,3.712959385
-1.426869938,3.692594526
-1.487334498,3.673889102
-1.540125594,3.656817711
-1.586290875,3.641298882
-1.626754946,3.627220208
-1.662321546,3.614455863
-1.693682355,3.602877897
-1.721428474,3.592363212
-1.746062698,3.582797486
-1.768011545,3.574076994
-1.787636443,3.566109072
-1.805243216,3.558812024
-1.821091249,3.552114117
-1.835400728,3.545952707
-1.848358962,3.540273201
-1.860125715,3.535028037
-1.870837672,3.530175735
-1.880612181,3.525680034
-1.889550354,3.521509143
-1.897739655,3.517635079
-1.905256073,3.5140331
-1.912165922,3.510681212
-1.918527216,3.507559824
-1.924391099,3.50465131
-1.929802746,3.501939787
-1.934802166,3.499410906
-1.939424998,3.497051616
-1.943703133,3.49484998
-1.947665193,3.492795057
-1.951336916,3.490876799
-1.954741492,3.48908597
-1.957900045,3.487413967
-1.960831679,3.48585286
-1.963553762,3.484395306
-1.966082229,3.483034427
-1.968431589,3.481763855
-1.97061513,3.480577659
-1.972645105,3.479470275
-1.974532721,3.478436536
-1.976288296,3.477471618
-1.977921401,3.476570979
-1.979440778,3.47573042
-1.980854578,3.474945976
-1.982170292,3.474213961
-1.983394856,3.473530925
-1.984534725,3.472893625
-1.985595825,3.472299056
-1.986583701,3.471744379
-1.987503467,3.471226958
-1.988359867,3.470744326
-1.989157324,3.470294166
-1.989899929,3.469874322
-1.990591492,3.469482773
-1.991235547,3.469117635
-1.991835382,3.468777142
-1.992394052,3.468459647
-1.992914399,3.468163612
-1.993399068,3.467887596
-1.993850515,3.46763026
-1.994271029,3.467390346
-1.99466274,3.467166683
-1.995027643,3.46695817
-1.995367522,3.466763818
-1.995684141,3.466582647
-1.995979129,3.466413752
-1.996253905,3.466256338
-1.996509873,3.466109621
-1.996748368,3.465972851
-1.996970536,3.465845386
-1.997177494,3.465726597
-1.997370328,3.46561587
-1.997549972,3.465512678
-1.997717318,3.465416517
-1.997873244,3.46532689
-1.998018517,3.46524336
-1.998153846,3.465165527
-1.998279937,3.465092987
-1.998397421,3.465025383
-1.998506864,3.464962392
-1.998608831,3.46490369
-1.998703846,3.464848981
-1.998792358,3.464798006
-1.998874807,3.464750515
-1.998951632,3.464706256
-1.999023227,3.464665004
-1.999089928,3.464626567
-1.99915207,3.464590753
-1.999209973,3.464557377
-1.999263917,3.46452628
-1.999314173,3.464497306

==> intdata6.csv <==
a,b
1.995976945,3.466415001
1.995365113,3.466765194
1.994660114,3.46716818
1.993847748,3.467631833
1.992911537,3.468165233
1.991832626,3.468778693
1.990589172,3.469484064
1.989155853,3.470294955
1.987503682,3.471226762
1.985599056,3.472297113
1.983402997,3.473526149
1.980870869,3.474936521
1.977950659,3.476554108
1.97458253,3.478407964
1.97069716,3.48053082
1.966214409,3.482959288
1.961041597,3.485734076
1.955071552,3.488900114
1.948180369,3.492506507
1.94022494,3.496606224
1.931040168,3.501255414
1.920435923,3.506512197
1.908193979,3.512434592
1.894064865,3.519077412
1.877765404,3.526487477
1.858976977,3.534696872
1.837346197,3.543713224
1.812488929,3.553506442
1.784000361,3.563990903
1.75147443,3.575002277
1.714537287,3.586268626
1.672900546,3.597376283
1.626442564,3.607731861
1.575322709,3.616525091
1.520135109,3.622697298
1.462102271,3.624920845
1.403293394,3.621592582
1.346860103,3.610824795
1.297261107,3.590399114
1.260479089,3.557604797
1.244260828,3.508836862
1.258448864,3.438768266
1.315444884,3.338833812
1.430565629,3.194725436
1.621060832,2.982998513
1.900093163,2.669369646
2.259603593,2.219093639
2.647680538,1.635519185
2.982510662,1.000884925
3.217482,0.433852291
3.365883939,0
3.462391701,-0.300571252
3.533428376,-0.494609915
3.593149894,-0.61005555
3.647653839,-0.668910139
3.698809456,-0.687406809
3.746564364,-0.677571348
3.790210814,-0.648509511
3.829046089,-0.607209944
3.862668362,-0.559009423
3.891048011,-0.507887104
3.914474064,-0.456690107
3.933448973,-0.40734159
3.948580568,-0.36103934
3.960496084,-0.318437858
3.969785417,-0.279804801
3.976970531,-0.245147012
3.982494105,-0.214306388
3.986720312,-0.187029275
3.989942146,-0.163014376
3.992391483,-0.14194456
3.994249611,-0.123506769
3.995656969,-0.107403897
3.996721614,-0.093361039
3.997526255,-0.081128405
3.998133967,-0.070481573
3.998592706,-0.061220817
3.998938852,-0.053169559
3.999199961,-0.04617238
3.99939688,-0.040092897
3.999545364,-0.034811836
3.99965731,-0.030225068
3.999741703,-0.026241761
3.999805319,-0.022782842
3.99985327,-0.019779458
3.999889413,-0.017171726
3.999916654,-0.01490768
3.999937185,-0.012942051
3.999952659,-0.011235518
3.999964321,-0.009753962
3.999973111,-0.008467738
3.999979735,-0.0073511
3.999984728,-0.006381681
3.99998849,-0.005540129
3.999991326,-0.004809548
3.999993463,-0.004175278
3.999995073,-0.00362467
3.999996287,-0.00314668
3.999997202,-0.002731701
3.999997891,-0.002371463
3.999998411,-0.002058725

==> intdata7.csv <==
a,b
1.990235339,3.469684462
1.988747974,3.470525285
1.987033376,3.471491449
1.985056614,3.472601208
1.982777344,3.473875318
1.980148913,3.475337349
1.977117366,3.477013988
1.973620315,3.478935335
1.969585526,3.481135247
1.96492936,3.483651608
1.959554968,3.486526546
1.953350114,3.489806599
1.946184723,3.493542686
1.937908048,3.497789856
1.928345435,3.502606677
1.917294621,3.508054131
1.904521722,3.514193745
1.889756833,3.521084725
1.872689348,3.528779765
1.852963935,3.537318774
1.830176482,3.546720541
1.803872605,3.556970971
1.773549046,3.568007825
1.738660645,3.57970136
1.698636464,3.591830855
1.652908829,3.604058372
1.600961335,3.615902364
1.542399263,3.626717041
1.477048462,3.63568514
1.405075516,3.641836025
1.327124747,3.644097591
1.244439297,3.641387334
1.158941546,3.632730567
1.073232163,3.617377599
0.990492428,3.594875883
0.914311561,3.565050432
0.848486424,3.527870283
0.796878492,3.483199315
0.763393314,3.430455207
0.75212591,3.36818747
0.767677735,3.293548592
0.815607889,3.201579932
0.90290833,3.084189844
1.038184531,2.928757775
1.230678362,2.716737527
1.486271544,2.424178288
1.798260299,2.029356168
2.136127631,1.533258692
2.449186429,0.981304548
2.696136601,0.450064474
2.869424364,0
2.986371077,-0.3492493
3.068862721,-0.606305953
3.133501732,-0.788858377
3.19070224,-0.913659917
3.246408641,-0.993761149
3.303699374,-1.038676137
3.363803474,-1.05528746
3.426685871,-1.048745707
3.491413239,-1.023178624
3.556447872,-0.982192088
3.61994314,-0.929172051
3.68004923,-0.867406358
3.735191312,-0.800061207
3.784267074,-0.730063627
3.826727335,-0.6599616
3.862544171,-0.591810795
3.892097436,-0.527131516
3.916031423,-0.46692579
3.935117425,-0.411748664
3.950148104,-0.361799447
3.961867388,-0.317019049
3.970933191,-0.277174542
3.977903376,-0.241928618
3.983236974,-0.210890424
3.987303373,-0.183651648
3.990394997,-0.159809905
3.992740513,-0.138983212
3.994517101,-0.120817866
3.995861106,-0.104992014
3.996876918,-0.091216262
3.99764413,-0.079233055
3.998223276,-0.068814267
3.998660282,-0.059759057
3.998989933,-0.051891191
3.999238545,-0.045056441
3.99942601,-0.039120037
3.999567344,-0.033964695
3.99967389,-0.029487985
3.999754207,-0.025600765
3.999814748,-0.022225613
3.999860379,-0.019295245
3.999894772,-0.016751123
3.999920693,-0.014542351
3.99994023,-0.012624692
3.999954955,-0.010959911
3.999966051,-0.009514654
3.999974415,-0.008259911
3.999980718,-0.00717067
3.999985468,-0.00622506
3.999989048,-0.005404138

==> intdata8.csv <==
a,b
1.997651874,3.465454127
1.997294939,3.465659164
1.996883703,3.465895212
1.996409904,3.46616693
1.995864001,3.466479679
1.995234976,3.466839625
1.994510165,3.467253819
1.993675001,3.467730329
1.992712554,3.468278471
1.991603347,3.468908886
1.99032504,3.469633666
1.988851703,3.470466717
1.987153385,3.471423914
1.985195737,3.472523215
1.982938861,3.473785164
1.980336893,3.475232942
1.977336822,3.476892778
1.973877496,3.478794179
1.969888395,3.480970176
1.965288257,3.483457507
1.959983558,3.486296702
1.953866834,3.489531995
1.946814914,3.493210973
1.938687109,3.497383831
1.929323626,3.502101978
1.918544422,3.50741574
1.906148661,3.513370906
1.891916102,3.520003269
1.87561098,3.527330705
1.856990413,3.535341695
1.835820017,3.54397897
1.811900612,3.553116774
1.785111772,3.562529801
1.755480181,3.571851614
1.723283491,3.580520079
1.689203579,3.587706605
1.654545338,3.592224493
1.621540163,3.592405958
1.593754867,3.585923597
1.576629433,3.569500074
1.578180422,3.538378655
1.609896546,3.485301726
1.687766276,3.398528894
1.832848631,3.25823284
2.068748271,3.031329426
2.408249313,2.670350921
2.820311654,2.13880722
3.20925252,1.481334188
3.48444382,0.842006982
3.642144099,0.341041897
3.728156344,0
3.780359155,-0.212731153
3.81799434,-0.335071802
3.848866643,-0.396692109
3.875616444,-0.418512826
3.898936722,-0.414955034
3.918965241,-0.395923508
3.935806521,-0.368179106
3.949673878,-0.336264899
3.960883617,-0.30315253
3.969806888,-0.270708645
3.976822558,-0.240035756
3.982284607,-0.21172027
3.986504652,-0.186010151
3.98974586,-0.162939341
3.992223971,-0.142413006
3.994112063,-0.124264481
3.995546809,-0.108292321
3.996634867,-0.09428371
3.997458749,-0.082028666
3.998081878,-0.071328154
3.998552755,-0.0619984
3.998908348,-0.053872532
3.999176748,-0.04680091
3.999379257,-0.040650514
3.999532009,-0.035303775
3.999647205,-0.030657258
3.999734063,-0.026620324
3.999799548,-0.023113678
3.999848914,-0.0200681
3.999886125,-0.017423277
3.999914174,-0.015126653
3.999935315,-0.013132517
3.999951249,-0.011401116
3.999963258,-0.009897881
3.999972309,-0.008592771
3.999979131,-0.007459731
3.999984272,-0.00647606
3.999988147,-0.005622083
3.999991067,-0.004880707
3.999993268,-0.004237082
3.999994926,-0.003678321
3.999996176,-0.003193234
3.999997118,-0.00277215
3.999997828,-0.002406543
3.999998363,-0.002089187
3.999998766,-0.001813659
3.99999907,-0.001574491
3.999999299,-0.001366861
3.999999472,-0.001186602
3.999999602,-0.00103012
